A-optimal design of experiments for infinite-dimensional Bayesian linear inverse problems with regularized $\ell_0$-sparsification

We present an efficient method for computing A-optimal experimental designs for infinite-dimensional Bayesian linear inverse problems governed by partial differential equations (PDEs). Specifically, we address the problem of optimizing the location of sensors (at which observational data are collected) to minimize the uncertainty in the parameters estimated by solving the inverse problem, where the uncertainty is expressed by the trace of the posterior covariance. Computing optimal experimental designs (OEDs) is particularly challenging for inverse problems governed by computationally expensive PDE models with infinite-dimensional (or, after discretization, high-dimensional) parameters. To alleviate the computational cost, we exploit the problem structure and build a low-rank approximation of the parameter-to-observable map, preconditioned with the square root of the prior covariance operator. This relieves our method from expensive PDE solves when evaluating the optimal experimental design objective function and its derivatives. Moreover, we employ a randomized trace estimator for efficient evaluation of the OED objective function. We control the sparsity of the sensor configuration by employing a sequence of penalty functions that successively approximate the $\ell_0$-"norm"; this results in binary designs that characterize optimal sensor locations. We present numerical results for inference of the initial condition from spatio-temporal observations in a time-dependent advection-diffusion problem in two and three space dimensions. We find that an optimal design can be computed at a cost, measured in number of forward PDE solves, that is independent of the parameter and sensor dimensions. We demonstrate numerically that $\ell_0$-sparsified experimental designs obtained via a continuation method outperform $\ell_1$-sparsified designs.

==> Fdata.txt <==
   n               s
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   9.3997286e-01
   3.0000000e+00   8.4852940e-01
   4.0000000e+00   7.6482202e-01
   5.0000000e+00   7.0973521e-01
   6.0000000e+00   6.8037984e-01
   7.0000000e+00   6.0493383e-01
   8.0000000e+00   5.7854062e-01
   9.0000000e+00   5.5772679e-01
   1.0000000e+01   5.4290234e-01
   1.1000000e+01   5.1931412e-01
   1.2000000e+01   4.7735248e-01
   1.3000000e+01   4.4786254e-01
   1.4000000e+01   4.2400518e-01
   1.5000000e+01   4.1363323e-01
   1.6000000e+01   3.9454931e-01
   1.7000000e+01   3.8198606e-01
   1.8000000e+01   3.6655983e-01
   1.9000000e+01   3.5220195e-01
   2.0000000e+01   3.3954973e-01
   2.1000000e+01   3.2416476e-01
   2.2000000e+01   3.0706818e-01
   2.3000000e+01   2.8734131e-01
   2.4000000e+01   2.6943882e-01
   2.5000000e+01   2.6515306e-01
   2.6000000e+01   2.5856706e-01
   2.7000000e+01   2.4625259e-01
   2.8000000e+01   2.4106636e-01
   2.9000000e+01   2.3097499e-01
   3.0000000e+01   2.2823370e-01
   3.1000000e+01   2.2358990e-01
   3.2000000e+01   2.1759908e-01
   3.3000000e+01   2.0354924e-01
   3.4000000e+01   1.8327112e-01
   3.5000000e+01   1.8133171e-01
   3.6000000e+01   1.8002512e-01
   3.7000000e+01   1.6671639e-01
   3.8000000e+01   1.6437153e-01
   3.9000000e+01   1.5645247e-01
   4.0000000e+01   1.5193932e-01
   4.1000000e+01   1.4602418e-01
   4.2000000e+01   1.4005984e-01
   4.3000000e+01   1.3777162e-01
   4.4000000e+01   1.3502503e-01
   4.5000000e+01   1.2954513e-01
   4.6000000e+01   1.2670800e-01
   4.7000000e+01   1.2338429e-01
   4.8000000e+01   1.1857441e-01
   4.9000000e+01   1.1734865e-01
   5.0000000e+01   1.1509352e-01
   5.1000000e+01   1.0958163e-01
   5.2000000e+01   1.0308972e-01
   5.3000000e+01   9.5814615e-02
   5.4000000e+01   9.2033877e-02
   5.5000000e+01   9.0771255e-02
   5.6000000e+01   8.5803805e-02
   5.7000000e+01   8.3994511e-02
   5.8000000e+01   8.1743582e-02
   5.9000000e+01   7.9553988e-02
   6.0000000e+01   7.7746957e-02
   6.1000000e+01   7.5398636e-02
   6.2000000e+01   7.3099158e-02
   6.3000000e+01   7.0438778e-02
   6.4000000e+01   6.7524913e-02
   6.5000000e+01   6.5425256e-02
   6.6000000e+01   6.3925164e-02
   6.7000000e+01   6.3441294e-02
   6.8000000e+01   5.9861595e-02
   6.9000000e+01   5.8924936e-02
   7.0000000e+01   5.6322976e-02
   7.1000000e+01   5.4410408e-02
   7.2000000e+01   5.3440246e-02
   7.3000000e+01   5.1340998e-02
   7.4000000e+01   4.9654737e-02
   7.5000000e+01   4.7973942e-02
   7.6000000e+01   4.7900242e-02
   7.7000000e+01   4.4895332e-02
   7.8000000e+01   4.2994201e-02
   7.9000000e+01   4.2119105e-02
   8.0000000e+01   4.1286702e-02
   8.1000000e+01   4.0005276e-02
   8.2000000e+01   3.9327966e-02
   8.3000000e+01   3.7741725e-02
   8.4000000e+01   3.7091120e-02
   8.5000000e+01   3.5774213e-02
   8.6000000e+01   3.5293473e-02
   8.7000000e+01   3.3585066e-02
   8.8000000e+01   3.2624238e-02
   8.9000000e+01   3.2188529e-02
   9.0000000e+01   3.0710802e-02
   9.1000000e+01   3.0274189e-02
   9.2000000e+01   2.9093359e-02
   9.3000000e+01   2.7822261e-02
   9.4000000e+01   2.7408800e-02
   9.5000000e+01   2.6628962e-02
   9.6000000e+01   2.5911167e-02
   9.7000000e+01   2.5290393e-02
   9.8000000e+01   2.4342128e-02
   9.9000000e+01   2.4152040e-02
   1.0000000e+02   2.2750768e-02
   1.0100000e+02   2.2101862e-02
   1.0200000e+02   2.1949340e-02
   1.0300000e+02   2.1256575e-02
   1.0400000e+02   2.1026569e-02
   1.0500000e+02   1.9875891e-02
   1.0600000e+02   1.9449975e-02
   1.0700000e+02   1.9251872e-02
   1.0800000e+02   1.8610894e-02
   1.0900000e+02   1.8054569e-02
   1.1000000e+02   1.7762204e-02
   1.1100000e+02   1.7363501e-02
   1.1200000e+02   1.7199263e-02
   1.1300000e+02   1.6609153e-02
   1.1400000e+02   1.6060189e-02
   1.1500000e+02   1.5247595e-02
   1.1600000e+02   1.4890679e-02
   1.1700000e+02   1.4708023e-02
   1.1800000e+02   1.4285355e-02
   1.1900000e+02   1.3870199e-02
   1.2000000e+02   1.3675030e-02
   1.2100000e+02   1.2868019e-02
   1.2200000e+02   1.2222923e-02
   1.2300000e+02   1.1745925e-02
   1.2400000e+02   1.1645609e-02
   1.2500000e+02   1.1391911e-02
   1.2600000e+02   1.0962415e-02
   1.2700000e+02   1.0797283e-02
   1.2800000e+02   1.0556592e-02
   1.2900000e+02   1.0194892e-02
   1.3000000e+02   9.4511772e-03
   1.3100000e+02   9.3835183e-03
   1.3200000e+02   9.1652801e-03
   1.3300000e+02   8.9123044e-03
   1.3400000e+02   8.7239355e-03
   1.3500000e+02   8.4586576e-03
   1.3600000e+02   8.2465328e-03
   1.3700000e+02   8.1828474e-03
   1.3800000e+02   7.9948173e-03
   1.3900000e+02   7.5716114e-03
   1.4000000e+02   7.3372325e-03
   1.4100000e+02   7.0970143e-03
   1.4200000e+02   6.8413658e-03
   1.4300000e+02   6.6268837e-03
   1.4400000e+02   6.2512720e-03
   1.4500000e+02   6.1677209e-03
   1.4600000e+02   6.0834475e-03
   1.4700000e+02   5.8793874e-03
   1.4800000e+02   5.8327848e-03
   1.4900000e+02   5.5976777e-03
   1.5000000e+02   5.3612070e-03
   1.5100000e+02   5.1719439e-03
   1.5200000e+02   5.0727976e-03
   1.5300000e+02   4.9420870e-03
   1.5400000e+02   4.8117451e-03
   1.5500000e+02   4.6714047e-03
   1.5600000e+02   4.5400828e-03
   1.5700000e+02   4.3266451e-03
   1.5800000e+02   4.1905015e-03
   1.5900000e+02   3.9346561e-03
   1.6000000e+02   3.7597890e-03
   1.6100000e+02   3.6569522e-03
   1.6200000e+02   3.5425701e-03
   1.6300000e+02   3.5321139e-03
   1.6400000e+02   3.4583844e-03
   1.6500000e+02   3.3707275e-03
   1.6600000e+02   3.2824109e-03
   1.6700000e+02   3.2491890e-03
   1.6800000e+02   3.0798684e-03
   1.6900000e+02   3.0082338e-03
   1.7000000e+02   2.9082476e-03
   1.7100000e+02   2.8852305e-03
   1.7200000e+02   2.7744163e-03
   1.7300000e+02   2.7720803e-03
   1.7400000e+02   2.6240419e-03
   1.7500000e+02   2.5426755e-03
   1.7600000e+02   2.4856861e-03
   1.7700000e+02   2.3948832e-03
   1.7800000e+02   2.2728379e-03
   1.7900000e+02   2.2243021e-03
   1.8000000e+02   2.1572211e-03
   1.8100000e+02   2.1411410e-03
   1.8200000e+02   2.0479081e-03
   1.8300000e+02   2.0252364e-03
   1.8400000e+02   1.9180475e-03
   1.8500000e+02   1.9027533e-03
   1.8600000e+02   1.8791729e-03
   1.8700000e+02   1.8446509e-03
   1.8800000e+02   1.7688526e-03
   1.8900000e+02   1.7166272e-03
   1.9000000e+02   1.6760567e-03
   1.9100000e+02   1.6504356e-03
   1.9200000e+02   1.6150514e-03
   1.9300000e+02   1.5996383e-03
   1.9400000e+02   1.5334328e-03
   1.9500000e+02   1.5173824e-03
   1.9600000e+02   1.4849147e-03
   1.9700000e+02   1.4201784e-03
   1.9800000e+02   1.4178146e-03
   1.9900000e+02   1.3919261e-03
   2.0000000e+02   1.3666916e-03
   2.0100000e+02   1.3191477e-03
   2.0200000e+02   1.2870361e-03
   2.0300000e+02   1.2339986e-03
   2.0400000e+02   1.2031201e-03
   2.0500000e+02   1.1523045e-03
   2.0600000e+02   1.1267301e-03
   2.0700000e+02   1.1184293e-03
   2.0800000e+02   1.0851753e-03
   2.0900000e+02   1.0668427e-03
   2.1000000e+02   1.0356028e-03
   2.1100000e+02   1.0008839e-03
   2.1200000e+02   9.6920214e-04
   2.1300000e+02   9.4722252e-04
   2.1400000e+02   9.0951267e-04
   2.1500000e+02   8.9600345e-04
   2.1600000e+02   8.7264097e-04
   2.1700000e+02   8.4624512e-04
   2.1800000e+02   8.2410997e-04
   2.1900000e+02   8.1382977e-04
   2.2000000e+02   8.1135429e-04
   2.2100000e+02   7.9368405e-04
   2.2200000e+02   7.5312665e-04
   2.2300000e+02   7.1690616e-04
   2.2400000e+02   7.0556292e-04
   2.2500000e+02   6.9736665e-04
   2.2600000e+02   6.8824041e-04
   2.2700000e+02   6.7534080e-04
   2.2800000e+02   6.4316391e-04
   2.2900000e+02   6.2554645e-04
   2.3000000e+02   6.0285347e-04
   2.3100000e+02   5.8777894e-04
   2.3200000e+02   5.6917120e-04
   2.3300000e+02   5.5949866e-04
   2.3400000e+02   5.4868903e-04
   2.3500000e+02   5.3726076e-04
   2.3600000e+02   5.1300705e-04
   2.3700000e+02   5.0649241e-04
   2.3800000e+02   4.9674723e-04
   2.3900000e+02   4.8974848e-04
   2.4000000e+02   4.7349929e-04
   2.4100000e+02   4.6430219e-04
   2.4200000e+02   4.5880444e-04
   2.4300000e+02   4.5012190e-04
   2.4400000e+02   4.3595410e-04
   2.4500000e+02   4.3216730e-04
   2.4600000e+02   4.2219729e-04
   2.4700000e+02   4.0781888e-04
   2.4800000e+02   3.9892662e-04
   2.4900000e+02   3.9167831e-04
   2.5000000e+02   3.8411961e-04
   2.5100000e+02   3.7761607e-04
   2.5200000e+02   3.5909882e-04
   2.5300000e+02   3.4632068e-04
   2.5400000e+02   3.4321193e-04
   2.5500000e+02   3.2771205e-04
   2.5600000e+02   3.1837424e-04
   2.5700000e+02   3.1110869e-04
   2.5800000e+02   3.0474063e-04
   2.5900000e+02   2.9332485e-04
   2.6000000e+02   2.7831368e-04
   2.6100000e+02   2.7045604e-04
   2.6200000e+02   2.6861573e-04
   2.6300000e+02   2.6182930e-04
   2.6400000e+02   2.5479910e-04
   2.6500000e+02   2.4319813e-04
   2.6600000e+02   2.4041215e-04
   2.6700000e+02   2.3174242e-04
   2.6800000e+02   2.2846317e-04
   2.6900000e+02   2.1976109e-04
   2.7000000e+02   2.1757058e-04
   2.7100000e+02   2.0507906e-04
   2.7200000e+02   2.0038924e-04
   2.7300000e+02   1.9505063e-04
   2.7400000e+02   1.8919150e-04
   2.7500000e+02   1.8420061e-04
   2.7600000e+02   1.8089513e-04
   2.7700000e+02   1.7782964e-04
   2.7800000e+02   1.7360047e-04
   2.7900000e+02   1.6636753e-04
   2.8000000e+02   1.6074504e-04
   2.8100000e+02   1.5707679e-04
   2.8200000e+02   1.5315828e-04
   2.8300000e+02   1.4863384e-04
   2.8400000e+02   1.4540116e-04
   2.8500000e+02   1.4273105e-04
   2.8600000e+02   1.3978914e-04
   2.8700000e+02   1.3304454e-04
   2.8800000e+02   1.2985851e-04
   2.8900000e+02   1.2724244e-04
   2.9000000e+02   1.1911715e-04
   2.9100000e+02   1.1608059e-04
   2.9200000e+02   1.1195623e-04
   2.9300000e+02   1.1062283e-04
   2.9400000e+02   1.0817574e-04
   2.9500000e+02   1.0238805e-04
   2.9600000e+02   1.0131454e-04
   2.9700000e+02   9.8503876e-05
   2.9800000e+02   9.7518195e-05
   2.9900000e+02   9.6597124e-05
   3.0000000e+02   9.4919458e-05
   3.0100000e+02   9.4231287e-05
   3.0200000e+02   9.1524401e-05
   3.0300000e+02   8.9695436e-05
   3.0400000e+02   8.6132300e-05
   3.0500000e+02   8.4560855e-05
   3.0600000e+02   8.1757985e-05
   3.0700000e+02   8.1326244e-05
   3.0800000e+02   7.7287058e-05
   3.0900000e+02   7.5114785e-05
   3.1000000e+02   7.3119284e-05
   3.1100000e+02   7.0259520e-05
   3.1200000e+02   6.8675143e-05
   3.1300000e+02   6.7369526e-05
   3.1400000e+02   6.4878262e-05
   3.1500000e+02   6.2664728e-05
   3.1600000e+02   6.1716653e-05
   3.1700000e+02   5.9473976e-05
   3.1800000e+02   5.8055118e-05
   3.1900000e+02   5.7315144e-05
   3.2000000e+02   5.5309041e-05
   3.2100000e+02   5.4154059e-05
   3.2200000e+02   5.2841572e-05
   3.2300000e+02   5.1658186e-05
   3.2400000e+02   5.0421602e-05
   3.2500000e+02   4.8965718e-05
   3.2600000e+02   4.7794189e-05
   3.2700000e+02   4.6084252e-05
   3.2800000e+02   4.5581440e-05
   3.2900000e+02   4.4035013e-05
   3.3000000e+02   4.2767990e-05
   3.3100000e+02   4.0853790e-05
   3.3200000e+02   4.0155322e-05
   3.3300000e+02   3.8473566e-05
   3.3400000e+02   3.8056628e-05
   3.3500000e+02   3.7363903e-05
   3.3600000e+02   3.6638389e-05
   3.3700000e+02   3.5945548e-05
   3.3800000e+02   3.4466568e-05
   3.3900000e+02   3.3779204e-05
   3.4000000e+02   3.2538410e-05
   3.4100000e+02   3.2071236e-05
   3.4200000e+02   3.1611079e-05
   3.4300000e+02   3.0824972e-05
   3.4400000e+02   3.0279114e-05
   3.4500000e+02   2.9499931e-05
   3.4600000e+02   2.8465865e-05
   3.4700000e+02   2.8021633e-05
   3.4800000e+02   2.7008063e-05
   3.4900000e+02   2.6420665e-05
   3.5000000e+02   2.5546146e-05
   3.5100000e+02   2.4849168e-05
   3.5200000e+02   2.4564354e-05
   3.5300000e+02   2.3612252e-05
   3.5400000e+02   2.3067705e-05
   3.5500000e+02   2.2949492e-05
   3.5600000e+02   2.2108525e-05
   3.5700000e+02   2.1449526e-05
   3.5800000e+02   2.0887581e-05
   3.5900000e+02   2.0233314e-05
   3.6000000e+02   1.9824150e-05
   3.6100000e+02   1.9637487e-05
   3.6200000e+02   1.9008411e-05
   3.6300000e+02   1.8894537e-05
   3.6400000e+02   1.8213697e-05
   3.6500000e+02   1.7441212e-05
   3.6600000e+02   1.7175729e-05
   3.6700000e+02   1.6681760e-05
   3.6800000e+02   1.6368158e-05
   3.6900000e+02   1.5934275e-05
   3.7000000e+02   1.5104176e-05
   3.7100000e+02   1.4731517e-05
   3.7200000e+02   1.4257891e-05
   3.7300000e+02   1.3869044e-05
   3.7400000e+02   1.3533441e-05
   3.7500000e+02   1.3252107e-05
   3.7600000e+02   1.2967147e-05
   3.7700000e+02   1.2604550e-05
   3.7800000e+02   1.2312989e-05
   3.7900000e+02   1.2133330e-05
   3.8000000e+02   1.1887457e-05
   3.8100000e+02   1.1709127e-05
   3.8200000e+02   1.1581030e-05
   3.8300000e+02   1.1162202e-05
   3.8400000e+02   1.0515513e-05
   3.8500000e+02   1.0038830e-05
   3.8600000e+02   9.9813304e-06
   3.8700000e+02   9.6395049e-06
   3.8800000e+02   9.2674452e-06
   3.8900000e+02   9.1734076e-06
   3.9000000e+02   9.1273751e-06
   3.9100000e+02   8.8315610e-06
   3.9200000e+02   8.4773045e-06
   3.9300000e+02   8.3592964e-06
   3.9400000e+02   8.1994034e-06
   3.9500000e+02   7.9122874e-06
   3.9600000e+02   7.6172844e-06
   3.9700000e+02   7.4265575e-06
   3.9800000e+02   7.3050556e-06
   3.9900000e+02   7.0029702e-06
   4.0000000e+02   6.9865317e-06
   4.0100000e+02   6.8943024e-06
   4.0200000e+02   6.7239427e-06
   4.0300000e+02   6.6495046e-06
   4.0400000e+02   6.4830688e-06
   4.0500000e+02   6.3041490e-06
   4.0600000e+02   6.0647675e-06
   4.0700000e+02   6.0193277e-06
   4.0800000e+02   5.9030060e-06
   4.0900000e+02   5.7732046e-06
   4.1000000e+02   5.7014453e-06
   4.1100000e+02   5.4040281e-06
   4.1200000e+02   5.3130339e-06
   4.1300000e+02   5.2275070e-06
   4.1400000e+02   5.1944150e-06
   4.1500000e+02   4.9645413e-06
   4.1600000e+02   4.8042292e-06
   4.1700000e+02   4.7338966e-06
   4.1800000e+02   4.5925647e-06
   4.1900000e+02   4.4251230e-06
   4.2000000e+02   4.2583554e-06
   4.2100000e+02   4.1681026e-06
   4.2200000e+02   4.0500336e-06
   4.2300000e+02   3.9256218e-06
   4.2400000e+02   3.8806656e-06
   4.2500000e+02   3.7518733e-06
   4.2600000e+02   3.7111260e-06
   4.2700000e+02   3.6589330e-06
   4.2800000e+02   3.5773167e-06
   4.2900000e+02   3.4985413e-06
   4.3000000e+02   3.4299679e-06
   4.3100000e+02   3.3262208e-06
   4.3200000e+02   3.2972483e-06
   4.3300000e+02   3.1564860e-06
   4.3400000e+02   3.0264407e-06
   4.3500000e+02   2.9537549e-06
   4.3600000e+02   2.9211244e-06
   4.3700000e+02   2.8192570e-06
   4.3800000e+02   2.7329942e-06
   4.3900000e+02   2.7181400e-06
   4.4000000e+02   2.6675454e-06
   4.4100000e+02   2.5816981e-06
   4.4200000e+02   2.5446277e-06
   4.4300000e+02   2.4663795e-06
   4.4400000e+02   2.3565831e-06
   4.4500000e+02   2.2636239e-06
   4.4600000e+02   2.2228304e-06
   4.4700000e+02   2.1899513e-06
   4.4800000e+02   2.1132621e-06
   4.4900000e+02   2.0360520e-06
   4.5000000e+02   1.9668939e-06
   4.5100000e+02   1.8996537e-06
   4.5200000e+02   1.8808719e-06
   4.5300000e+02   1.7564841e-06
   4.5400000e+02   1.7426976e-06
   4.5500000e+02   1.6264414e-06
   4.5600000e+02   1.6134696e-06
   4.5700000e+02   1.5143390e-06
   4.5800000e+02   1.4817963e-06
   4.5900000e+02   1.4243593e-06
   4.6000000e+02   1.3700022e-06
   4.6100000e+02   1.3227474e-06
   4.6200000e+02   1.3092929e-06
   4.6300000e+02   1.2675908e-06
   4.6400000e+02   1.2496248e-06
   4.6500000e+02   1.2366050e-06
   4.6600000e+02   1.1598465e-06
   4.6700000e+02   1.1327798e-06
   4.6800000e+02   1.1186632e-06
   4.6900000e+02   1.0704682e-06
   4.7000000e+02   1.0297058e-06
   4.7100000e+02   1.0112968e-06
   4.7200000e+02   9.7166310e-07
   4.7300000e+02   9.2449717e-07
   4.7400000e+02   9.0658956e-07
   4.7500000e+02   8.6717805e-07
   4.7600000e+02   8.1669745e-07
   4.7700000e+02   7.8179824e-07
   4.7800000e+02   7.6934893e-07
   4.7900000e+02   7.4467856e-07
   4.8000000e+02   7.2949351e-07
   4.8100000e+02   7.0189480e-07
   4.8200000e+02   6.9581348e-07
   4.8300000e+02   6.6463785e-07
   4.8400000e+02   6.5620879e-07
   4.8500000e+02   6.3825879e-07
   4.8600000e+02   5.8808257e-07
   4.8700000e+02   5.7529570e-07
   4.8800000e+02   5.6650076e-07
   4.8900000e+02   5.3122718e-07
   4.9000000e+02   5.1913755e-07
   4.9100000e+02   4.8879931e-07
   4.9200000e+02   4.7628736e-07
   4.9300000e+02   4.6005136e-07
   4.9400000e+02   4.4268686e-07
   4.9500000e+02   4.3181802e-07
   4.9600000e+02   4.0914140e-07
   4.9700000e+02   3.7498688e-07
   4.9800000e+02   3.5068991e-07
   4.9900000e+02   3.2927118e-07
   5.0000000e+02   2.9717851e-07


==> Ftdata.txt <==
   n               s
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.4854775e-01
   3.0000000e+00   7.7396301e-02
   4.0000000e+00   4.4050300e-02
   5.0000000e+00   2.6589115e-02
   6.0000000e+00   1.9765508e-02
   7.0000000e+00   1.4013771e-02
   8.0000000e+00   1.2665549e-02
   9.0000000e+00   8.3860784e-03
   1.0000000e+01   6.8019647e-03
   1.1000000e+01   6.1867333e-03
   1.2000000e+01   4.9947806e-03
   1.3000000e+01   4.9078859e-03
   1.4000000e+01   4.3872423e-03
   1.5000000e+01   3.6395264e-03
   1.6000000e+01   3.2107957e-03
   1.7000000e+01   2.7182702e-03
   1.8000000e+01   2.3373093e-03
   1.9000000e+01   2.2202554e-03
   2.0000000e+01   2.0427893e-03
   2.1000000e+01   1.8616946e-03
   2.2000000e+01   1.6235857e-03
   2.3000000e+01   1.4960847e-03
   2.4000000e+01   1.3887717e-03
   2.5000000e+01   1.2133739e-03
   2.6000000e+01   1.0768816e-03
   2.7000000e+01   9.7531411e-04
   2.8000000e+01   9.5052420e-04
   2.9000000e+01   8.5166421e-04
   3.0000000e+01   7.5464482e-04
   3.1000000e+01   6.5140966e-04
   3.2000000e+01   6.4742945e-04
   3.3000000e+01   6.1241419e-04
   3.4000000e+01   5.9068357e-04
   3.5000000e+01   5.5200065e-04
   3.6000000e+01   5.0427620e-04
   3.7000000e+01   4.7181798e-04
   3.8000000e+01   4.2375193e-04
   3.9000000e+01   4.0986127e-04
   4.0000000e+01   3.9193716e-04
   4.1000000e+01   3.7920758e-04
   4.2000000e+01   3.4747057e-04
   4.3000000e+01   3.3110740e-04
   4.4000000e+01   3.1128544e-04
   4.5000000e+01   2.7963321e-04
   4.6000000e+01   2.6839247e-04
   4.7000000e+01   2.6430243e-04
   4.8000000e+01   2.3761330e-04
   4.9000000e+01   2.3213731e-04
   5.0000000e+01   2.2749356e-04
   5.1000000e+01   2.0785995e-04
   5.2000000e+01   1.9489374e-04
   5.3000000e+01   1.8408210e-04
   5.4000000e+01   1.7663788e-04
   5.5000000e+01   1.6808627e-04
   5.6000000e+01   1.6170574e-04
   5.7000000e+01   1.5219674e-04
   5.8000000e+01   1.4068131e-04
   5.9000000e+01   1.2797969e-04
   6.0000000e+01   1.2437228e-04
   6.1000000e+01   1.2008226e-04
   6.2000000e+01   1.1958948e-04
   6.3000000e+01   1.1480299e-04
   6.4000000e+01   1.0548192e-04
   6.5000000e+01   1.0315834e-04
   6.6000000e+01   9.4785398e-05
   6.7000000e+01   9.1020999e-05
   6.8000000e+01   8.4237666e-05
   6.9000000e+01   8.0763992e-05
   7.0000000e+01   8.0408666e-05
   7.1000000e+01   7.4353245e-05
   7.2000000e+01   7.1233448e-05
   7.3000000e+01   6.8112333e-05
   7.4000000e+01   6.4007300e-05
   7.5000000e+01   5.8455796e-05
   7.6000000e+01   5.7801824e-05
   7.7000000e+01   5.6803998e-05
   7.8000000e+01   5.1890861e-05
   7.9000000e+01   5.0303600e-05
   8.0000000e+01   4.9296066e-05
   8.1000000e+01   4.7912473e-05
   8.2000000e+01   4.6805598e-05
   8.3000000e+01   4.3162464e-05
   8.4000000e+01   4.2841463e-05
   8.5000000e+01   4.1425293e-05
   8.6000000e+01   3.9528010e-05
   8.7000000e+01   3.8432533e-05
   8.8000000e+01   3.8011156e-05
   8.9000000e+01   3.5473364e-05
   9.0000000e+01   3.4316820e-05
   9.1000000e+01   3.2893726e-05
   9.2000000e+01   3.1190524e-05
   9.3000000e+01   3.0522684e-05
   9.4000000e+01   3.0015299e-05
   9.5000000e+01   2.8049584e-05
   9.6000000e+01   2.6230663e-05
   9.7000000e+01   2.4599056e-05
   9.8000000e+01   2.4493276e-05
   9.9000000e+01   2.3110222e-05
   1.0000000e+02   2.2267771e-05
   1.0100000e+02   2.1496782e-05
   1.0200000e+02   2.0127641e-05
   1.0300000e+02   1.9957177e-05
   1.0400000e+02   1.8881617e-05
   1.0500000e+02   1.7868406e-05
   1.0600000e+02   1.7045982e-05
   1.0700000e+02   1.6242730e-05
   1.0800000e+02   1.5982605e-05
   1.0900000e+02   1.5003926e-05
   1.1000000e+02   1.4597337e-05
   1.1100000e+02   1.4015469e-05
   1.1200000e+02   1.3548124e-05
   1.1300000e+02   1.2957558e-05
   1.1400000e+02   1.2562188e-05
   1.1500000e+02   1.2060450e-05
   1.1600000e+02   1.1690620e-05
   1.1700000e+02   1.1049562e-05
   1.1800000e+02   1.0872006e-05
   1.1900000e+02   1.0449540e-05
   1.2000000e+02   1.0036374e-05
   1.2100000e+02   9.6500735e-06
   1.2200000e+02   9.2984511e-06
   1.2300000e+02   8.6685065e-06
   1.2400000e+02   8.5090316e-06
   1.2500000e+02   8.1745984e-06
   1.2600000e+02   7.7988150e-06
   1.2700000e+02   7.5373489e-06
   1.2800000e+02   7.1489417e-06
   1.2900000e+02   6.9947197e-06
   1.3000000e+02   6.6039123e-06
   1.3100000e+02   6.4618004e-06
   1.3200000e+02   6.1965666e-06
   1.3300000e+02   6.0993574e-06
   1.3400000e+02   5.7913694e-06
   1.3500000e+02   5.6790512e-06
   1.3600000e+02   5.5517140e-06
   1.3700000e+02   5.2609746e-06
   1.3800000e+02   5.0950420e-06
   1.3900000e+02   4.9678429e-06
   1.4000000e+02   4.6901798e-06
   1.4100000e+02   4.6513085e-06
   1.4200000e+02   4.4316386e-06
   1.4300000e+02   4.1793411e-06
   1.4400000e+02   4.0177267e-06
   1.4500000e+02   3.7965115e-06
   1.4600000e+02   3.6211632e-06
   1.4700000e+02   3.5849960e-06
   1.4800000e+02   3.5043241e-06
   1.4900000e+02   3.3625934e-06
   1.5000000e+02   3.1232122e-06
   1.5100000e+02   3.0689115e-06
   1.5200000e+02   3.0225953e-06
   1.5300000e+02   3.0012253e-06
   1.5400000e+02   2.7843065e-06
   1.5500000e+02   2.7715085e-06
   1.5600000e+02   2.6815122e-06
   1.5700000e+02   2.4204049e-06
   1.5800000e+02   2.3226059e-06
   1.5900000e+02   2.2351637e-06
   1.6000000e+02   2.1800561e-06
   1.6100000e+02   2.1169765e-06
   1.6200000e+02   2.0007300e-06
   1.6300000e+02   1.9266898e-06
   1.6400000e+02   1.8929312e-06
   1.6500000e+02   1.8326818e-06
   1.6600000e+02   1.7905720e-06
   1.6700000e+02   1.7626821e-06
   1.6800000e+02   1.6311372e-06
   1.6900000e+02   1.5251686e-06
   1.7000000e+02   1.4446624e-06
   1.7100000e+02   1.4393912e-06
   1.7200000e+02   1.3677290e-06
   1.7300000e+02   1.3509708e-06
   1.7400000e+02   1.3058401e-06
   1.7500000e+02   1.2517958e-06
   1.7600000e+02   1.2202130e-06
   1.7700000e+02   1.1882916e-06
   1.7800000e+02   1.1560744e-06
   1.7900000e+02   1.0991249e-06
   1.8000000e+02   1.0601628e-06
   1.8100000e+02   1.0329822e-06
   1.8200000e+02   9.9992465e-07
   1.8300000e+02   9.5058105e-07
   1.8400000e+02   9.3105604e-07
   1.8500000e+02   8.9344562e-07
   1.8600000e+02   8.7800163e-07
   1.8700000e+02   8.7398805e-07
   1.8800000e+02   8.2524854e-07
   1.8900000e+02   8.1751229e-07
   1.9000000e+02   7.8663065e-07
   1.9100000e+02   7.4895432e-07
   1.9200000e+02   7.2861614e-07
   1.9300000e+02   7.0890441e-07
   1.9400000e+02   6.9210700e-07
   1.9500000e+02   6.7296514e-07
   1.9600000e+02   6.6454516e-07
   1.9700000e+02   6.4313996e-07
   1.9800000e+02   6.1875268e-07
   1.9900000e+02   6.0299547e-07
   2.0000000e+02   5.9722621e-07
   2.0100000e+02   5.8508058e-07
   2.0200000e+02   5.5642907e-07
   2.0300000e+02   5.3922066e-07
   2.0400000e+02   5.1582250e-07
   2.0500000e+02   5.0506555e-07
   2.0600000e+02   4.9354214e-07
   2.0700000e+02   4.7764276e-07
   2.0800000e+02   4.4813389e-07
   2.0900000e+02   4.2541884e-07
   2.1000000e+02   4.1543696e-07
   2.1100000e+02   4.0810455e-07
   2.1200000e+02   3.9909626e-07
   2.1300000e+02   3.9436025e-07
   2.1400000e+02   3.7944347e-07
   2.1500000e+02   3.5657750e-07
   2.1600000e+02   3.4504696e-07
   2.1700000e+02   3.3747597e-07
   2.1800000e+02   3.2106788e-07
   2.1900000e+02   3.1889074e-07
   2.2000000e+02   3.1166311e-07
   2.2100000e+02   3.0187569e-07
   2.2200000e+02   2.8889968e-07
   2.2300000e+02   2.8533404e-07
   2.2400000e+02   2.6450120e-07
   2.2500000e+02   2.6017112e-07
   2.2600000e+02   2.5405667e-07
   2.2700000e+02   2.4634435e-07
   2.2800000e+02   2.3821679e-07
   2.2900000e+02   2.3528402e-07
   2.3000000e+02   2.2706713e-07
   2.3100000e+02   2.1804037e-07
   2.3200000e+02   2.1330026e-07
   2.3300000e+02   2.0686735e-07
   2.3400000e+02   2.0123250e-07
   2.3500000e+02   1.9398929e-07
   2.3600000e+02   1.8920433e-07
   2.3700000e+02   1.7637668e-07
   2.3800000e+02   1.7418300e-07
   2.3900000e+02   1.6986897e-07
   2.4000000e+02   1.6384495e-07
   2.4100000e+02   1.6110069e-07
   2.4200000e+02   1.4971799e-07
   2.4300000e+02   1.4788800e-07
   2.4400000e+02   1.4054439e-07
   2.4500000e+02   1.3866829e-07
   2.4600000e+02   1.3562256e-07
   2.4700000e+02   1.3276332e-07
   2.4800000e+02   1.3163547e-07
   2.4900000e+02   1.2708080e-07
   2.5000000e+02   1.2090473e-07
   2.5100000e+02   1.1891053e-07
   2.5200000e+02   1.1613548e-07
   2.5300000e+02   1.1319491e-07
   2.5400000e+02   1.1049675e-07
   2.5500000e+02   1.0649305e-07
   2.5600000e+02   1.0427830e-07
   2.5700000e+02   1.0349158e-07
   2.5800000e+02   9.9533819e-08
   2.5900000e+02   9.5226473e-08
   2.6000000e+02   9.1196865e-08
   2.6100000e+02   8.9061063e-08
   2.6200000e+02   8.5652191e-08
   2.6300000e+02   8.1645842e-08
   2.6400000e+02   8.0213832e-08
   2.6500000e+02   7.7893653e-08
   2.6600000e+02   7.7183192e-08
   2.6700000e+02   7.5881596e-08
   2.6800000e+02   7.1640583e-08
   2.6900000e+02   6.8569862e-08
   2.7000000e+02   6.6139892e-08
   2.7100000e+02   6.4244163e-08
   2.7200000e+02   6.0924970e-08
   2.7300000e+02   5.8182039e-08
   2.7400000e+02   5.7814303e-08
   2.7500000e+02   5.6006689e-08
   2.7600000e+02   5.4628893e-08
   2.7700000e+02   5.3682499e-08
   2.7800000e+02   4.9558645e-08
   2.7900000e+02   4.8185041e-08
   2.8000000e+02   4.7202220e-08
   2.8100000e+02   4.5942738e-08
   2.8200000e+02   4.5243485e-08
   2.8300000e+02   4.3836551e-08
   2.8400000e+02   4.1724368e-08
   2.8500000e+02   4.0008288e-08
   2.8600000e+02   3.9206194e-08
   2.8700000e+02   3.8182566e-08
   2.8800000e+02   3.7056159e-08
   2.8900000e+02   3.4202988e-08
   2.9000000e+02   3.3567257e-08
   2.9100000e+02   3.2899040e-08
   2.9200000e+02   3.2297475e-08
   2.9300000e+02   3.1849073e-08
   2.9400000e+02   3.1254115e-08
   2.9500000e+02   2.8942447e-08
   2.9600000e+02   2.8418700e-08
   2.9700000e+02   2.7317156e-08
   2.9800000e+02   2.6705364e-08
   2.9900000e+02   2.6523266e-08
   3.0000000e+02   2.5663454e-08
   3.0100000e+02   2.4698356e-08
   3.0200000e+02   2.4283361e-08
   3.0300000e+02   2.3575471e-08
   3.0400000e+02   2.2843963e-08
   3.0500000e+02   2.1978288e-08
   3.0600000e+02   2.1613158e-08
   3.0700000e+02   2.1325362e-08
   3.0800000e+02   2.0617169e-08
   3.0900000e+02   1.9646139e-08
   3.1000000e+02   1.9064612e-08
   3.1100000e+02   1.8632539e-08
   3.1200000e+02   1.8303580e-08
   3.1300000e+02   1.7831757e-08
   3.1400000e+02   1.7442300e-08
   3.1500000e+02   1.7046537e-08
   3.1600000e+02   1.6130506e-08
   3.1700000e+02   1.5741701e-08
   3.1800000e+02   1.5535149e-08
   3.1900000e+02   1.5006232e-08
   3.2000000e+02   1.4187218e-08
   3.2100000e+02   1.3618859e-08
   3.2200000e+02   1.3398776e-08
   3.2300000e+02   1.2916833e-08
   3.2400000e+02   1.2828266e-08
   3.2500000e+02   1.2029322e-08
   3.2600000e+02   1.1588421e-08
   3.2700000e+02   1.1343800e-08
   3.2800000e+02   1.1073322e-08
   3.2900000e+02   1.0861303e-08
   3.3000000e+02   1.0589686e-08
   3.3100000e+02   9.9602280e-09
   3.3200000e+02   9.7442897e-09
   3.3300000e+02   9.3409099e-09
   3.3400000e+02   9.2161754e-09
   3.3500000e+02   9.0995896e-09
   3.3600000e+02   8.9617549e-09
   3.3700000e+02   8.3077857e-09
   3.3800000e+02   8.0878122e-09
   3.3900000e+02   7.9021235e-09
   3.4000000e+02   7.7501225e-09
   3.4100000e+02   7.5142046e-09
   3.4200000e+02   7.4691604e-09
   3.4300000e+02   7.3185585e-09
   3.4400000e+02   7.0574965e-09
   3.4500000e+02   6.5608557e-09
   3.4600000e+02   6.4394881e-09
   3.4700000e+02   6.2992778e-09
   3.4800000e+02   6.0479951e-09
   3.4900000e+02   5.8597358e-09
   3.5000000e+02   5.7171375e-09
   3.5100000e+02   5.5461691e-09
   3.5200000e+02   5.4376197e-09
   3.5300000e+02   5.1073242e-09
   3.5400000e+02   4.8963530e-09
   3.5500000e+02   4.8536640e-09
   3.5600000e+02   4.7130345e-09
   3.5700000e+02   4.5335204e-09
   3.5800000e+02   4.4131872e-09
   3.5900000e+02   4.3957528e-09
   3.6000000e+02   4.2816372e-09
   3.6100000e+02   4.1696267e-09
   3.6200000e+02   4.1003514e-09
   3.6300000e+02   4.0454071e-09
   3.6400000e+02   3.8608111e-09
   3.6500000e+02   3.6937107e-09
   3.6600000e+02   3.5993546e-09
   3.6700000e+02   3.5783904e-09
   3.6800000e+02   3.4450200e-09
   3.6900000e+02   3.2570921e-09
   3.7000000e+02   3.2372028e-09
   3.7100000e+02   3.1866860e-09
   3.7200000e+02   3.0043878e-09
   3.7300000e+02   2.8463973e-09
   3.7400000e+02   2.8013162e-09
   3.7500000e+02   2.6011417e-09
   3.7600000e+02   2.5583382e-09
   3.7700000e+02   2.4912987e-09
   3.7800000e+02   2.4030390e-09
   3.7900000e+02   2.3486566e-09
   3.8000000e+02   2.2925362e-09
   3.8100000e+02   2.2506193e-09
   3.8200000e+02   2.1575068e-09
   3.8300000e+02   2.1200689e-09
   3.8400000e+02   2.0528716e-09
   3.8500000e+02   2.0283223e-09
   3.8600000e+02   1.9833101e-09
   3.8700000e+02   1.8983961e-09
   3.8800000e+02   1.8535105e-09
   3.8900000e+02   1.8307431e-09
   3.9000000e+02   1.7464165e-09
   3.9100000e+02   1.6881336e-09
   3.9200000e+02   1.6081116e-09
   3.9300000e+02   1.5972425e-09
   3.9400000e+02   1.5581421e-09
   3.9500000e+02   1.5344515e-09
   3.9600000e+02   1.5115088e-09
   3.9700000e+02   1.4412703e-09
   3.9800000e+02   1.4110717e-09
   3.9900000e+02   1.4024876e-09
   4.0000000e+02   1.3416166e-09
   4.0100000e+02   1.2868913e-09
   4.0200000e+02   1.2755840e-09
   4.0300000e+02   1.2658657e-09
   4.0400000e+02   1.1984662e-09
   4.0500000e+02   1.1751756e-09
   4.0600000e+02   1.1357903e-09
   4.0700000e+02   1.1056403e-09
   4.0800000e+02   1.1003377e-09
   4.0900000e+02   1.0395516e-09
   4.1000000e+02   1.0266152e-09
   4.1100000e+02   9.9666566e-10
   4.1200000e+02   9.7342670e-10
   4.1300000e+02   9.5531943e-10
   4.1400000e+02   9.1258175e-10
   4.1500000e+02   9.0070079e-10
   4.1600000e+02   8.8181838e-10
   4.1700000e+02   8.7758278e-10
   4.1800000e+02   8.3947818e-10
   4.1900000e+02   8.0220266e-10
   4.2000000e+02   7.7084454e-10
   4.2100000e+02   7.6072625e-10
   4.2200000e+02   7.3481719e-10
   4.2300000e+02   7.1082131e-10
   4.2400000e+02   6.9479293e-10
   4.2500000e+02   6.7361630e-10
   4.2600000e+02   6.4853433e-10
   4.2700000e+02   6.2463425e-10
   4.2800000e+02   6.0704868e-10
   4.2900000e+02   5.9204042e-10
   4.3000000e+02   5.6976896e-10
   4.3100000e+02   5.6520593e-10
   4.3200000e+02   5.4809176e-10
   4.3300000e+02   5.3775493e-10
   4.3400000e+02   5.2852395e-10
   4.3500000e+02   5.2010629e-10
   4.3600000e+02   4.9476404e-10
   4.3700000e+02   4.8939364e-10
   4.3800000e+02   4.6782419e-10
   4.3900000e+02   4.3492374e-10
   4.4000000e+02   4.2900367e-10
   4.4100000e+02   4.2631447e-10
   4.4200000e+02   4.1599740e-10
   4.4300000e+02   4.1040013e-10
   4.4400000e+02   3.8999454e-10
   4.4500000e+02   3.8634853e-10
   4.4600000e+02   3.6088101e-10
   4.4700000e+02   3.4680888e-10
   4.4800000e+02   3.3694373e-10
   4.4900000e+02   3.3165041e-10
   4.5000000e+02   3.1653760e-10
   4.5100000e+02   3.0994104e-10
   4.5200000e+02   3.0601317e-10
   4.5300000e+02   2.9203729e-10
   4.5400000e+02   2.8557082e-10
   4.5500000e+02   2.7211637e-10
   4.5600000e+02   2.6811274e-10
   4.5700000e+02   2.5894976e-10
   4.5800000e+02   2.5274439e-10
   4.5900000e+02   2.4590679e-10
   4.6000000e+02   2.3810108e-10
   4.6100000e+02   2.3312593e-10
   4.6200000e+02   2.2415745e-10
   4.6300000e+02   2.1471265e-10
   4.6400000e+02   2.0078851e-10
   4.6500000e+02   1.9378355e-10
   4.6600000e+02   1.8873223e-10
   4.6700000e+02   1.7938681e-10
   4.6800000e+02   1.7562362e-10
   4.6900000e+02   1.7067315e-10
   4.7000000e+02   1.6487450e-10
   4.7100000e+02   1.6268359e-10
   4.7200000e+02   1.5268743e-10
   4.7300000e+02   1.5025634e-10
   4.7400000e+02   1.4746357e-10
   4.7500000e+02   1.4268843e-10
   4.7600000e+02   1.4008075e-10
   4.7700000e+02   1.3358473e-10
   4.7800000e+02   1.3230875e-10
   4.7900000e+02   1.2586713e-10
   4.8000000e+02   1.1551319e-10
   4.8100000e+02   1.1178541e-10
   4.8200000e+02   1.0961507e-10
   4.8300000e+02   1.0584835e-10
   4.8400000e+02   1.0144389e-10
   4.8500000e+02   9.8314504e-11
   4.8600000e+02   9.7760058e-11
   4.8700000e+02   9.2717765e-11
   4.8800000e+02   8.7788065e-11
   4.8900000e+02   8.6322265e-11
   4.9000000e+02   8.0736006e-11
   4.9100000e+02   7.8597120e-11
   4.9200000e+02   7.6937621e-11
   4.9300000e+02   7.4157909e-11
   4.9400000e+02   7.2572453e-11
   4.9500000e+02   6.8817460e-11
   4.9600000e+02   6.4072473e-11
   4.9700000e+02   6.0352256e-11
   4.9800000e+02   5.7139573e-11
   4.9900000e+02   5.1877189e-11
   5.0000000e+02   4.4233051e-11


==> binpts.txt <==
   nnz   trace
   57      3.2277
   34      3.6640
   27      3.9865
   24      4.1190
   20      4.3416
   17      4.6942
   14      4.9778
   13      5.1799
   12      5.3874
    7      8.1319
    5      11.7685
    4      18.1352
    6.0    9.3904
    6.0    9.2257
    6.0    8.9702
   13.0    5.2065
   17.0    4.7152
   22.0    4.2208
   24.0    4.0179
   37.0    3.4790
   56.0    3.1312




==> contweights1.txt <==
   idx             w
   1.0000000e+00   9.9922699e-01
   2.0000000e+00   9.9918626e-01
   3.0000000e+00   9.9917847e-01
   4.0000000e+00   9.9911075e-01
   5.0000000e+00   9.9909195e-01
   6.0000000e+00   9.9908930e-01
   7.0000000e+00   9.9903395e-01
   8.0000000e+00   9.9900054e-01
   9.0000000e+00   9.9897686e-01
   1.0000000e+01   9.9892399e-01
   1.1000000e+01   9.9841707e-01
   1.2000000e+01   9.9792750e-01
   1.3000000e+01   9.9763314e-01
   1.4000000e+01   3.2682249e-01
   1.5000000e+01   2.8394345e-01
   1.6000000e+01   2.7945848e-01
   1.7000000e+01   2.0485175e-01
   1.8000000e+01   2.0155922e-01
   1.9000000e+01   1.9578894e-01
   2.0000000e+01   1.8841708e-01
   2.1000000e+01   1.8655251e-01
   2.2000000e+01   1.8310795e-01
   2.3000000e+01   1.8270343e-01
   2.4000000e+01   1.7424276e-01
   2.5000000e+01   1.6325285e-01
   2.6000000e+01   1.5398244e-01
   2.7000000e+01   1.5377980e-01
   2.8000000e+01   1.5196142e-01
   2.9000000e+01   1.5175369e-01
   3.0000000e+01   1.3819550e-01
   3.1000000e+01   1.3404228e-01
   3.2000000e+01   1.1731322e-01
   3.3000000e+01   1.1270747e-01
   3.4000000e+01   1.1066063e-01
   3.5000000e+01   9.9179847e-02
   3.6000000e+01   9.5095428e-02
   3.7000000e+01   9.1811173e-02
   3.8000000e+01   8.6768280e-02
   3.9000000e+01   6.9130946e-02
   4.0000000e+01   6.7524228e-02
   4.1000000e+01   5.9173024e-02
   4.2000000e+01   4.9653989e-02
   4.3000000e+01   4.7460900e-02
   4.4000000e+01   4.5207588e-02
   4.5000000e+01   4.4745749e-02
   4.6000000e+01   3.9321725e-02
   4.7000000e+01   3.4502120e-02
   4.8000000e+01   2.9943859e-02
   4.9000000e+01   2.9567220e-02
   5.0000000e+01   2.4923659e-02
   5.1000000e+01   2.1109294e-02
   5.2000000e+01   1.6600894e-02
   5.3000000e+01   1.6071061e-02
   5.4000000e+01   1.5050538e-02
   5.5000000e+01   1.4491282e-02
   5.6000000e+01   1.4451109e-02
   5.7000000e+01   1.3294328e-02
   5.8000000e+01   1.2148586e-02
   5.9000000e+01   1.0809552e-02
   6.0000000e+01   1.0172307e-02
   6.1000000e+01   9.6143875e-03
   6.2000000e+01   8.6080828e-03
   6.3000000e+01   7.7826651e-03
   6.4000000e+01   7.4535521e-03
   6.5000000e+01   6.8095075e-03
   6.6000000e+01   5.6798323e-03
   6.7000000e+01   5.4185248e-03
   6.8000000e+01   5.1600075e-03
   6.9000000e+01   4.9275826e-03
   7.0000000e+01   4.6979900e-03
   7.1000000e+01   4.4365454e-03
   7.2000000e+01   4.3185319e-03
   7.3000000e+01   4.2651159e-03
   7.4000000e+01   4.2376184e-03
   7.5000000e+01   4.0535600e-03
   7.6000000e+01   3.8539357e-03
   7.7000000e+01   3.6973375e-03
   7.8000000e+01   3.5580552e-03
   7.9000000e+01   3.1800092e-03
   8.0000000e+01   2.8841474e-03
   8.1000000e+01   2.8338781e-03
   8.2000000e+01   2.6291160e-03
   8.3000000e+01   2.5772624e-03
   8.4000000e+01   2.5195252e-03
   8.5000000e+01   2.4632226e-03
   8.6000000e+01   2.4455206e-03
   8.7000000e+01   2.4373605e-03
   8.8000000e+01   2.3814143e-03
   8.9000000e+01   2.2852770e-03
   9.0000000e+01   2.1967564e-03
   9.1000000e+01   2.1680406e-03
   9.2000000e+01   2.1015254e-03
   9.3000000e+01   1.9098563e-03
   9.4000000e+01   1.8623714e-03
   9.5000000e+01   1.8194757e-03
   9.6000000e+01   1.8135411e-03
   9.7000000e+01   1.8015468e-03
   9.8000000e+01   1.7970506e-03
   9.9000000e+01   1.7149454e-03
   1.0000000e+02   1.6934140e-03
   1.0100000e+02   1.6451462e-03
   1.0200000e+02   1.6301885e-03
   1.0300000e+02   1.6121776e-03
   1.0400000e+02   1.5722217e-03
   1.0500000e+02   1.5549054e-03
   1.0600000e+02   1.5018004e-03
   1.0700000e+02   1.4510403e-03
   1.0800000e+02   1.4135810e-03
   1.0900000e+02   1.3705733e-03
   1.1000000e+02   1.3204300e-03
   1.1100000e+02   1.2979851e-03
   1.1200000e+02   1.2893610e-03
   1.1300000e+02   1.2867984e-03
   1.1400000e+02   1.2637176e-03
   1.1500000e+02   1.2426395e-03
   1.1600000e+02   1.2154582e-03
   1.1700000e+02   1.0616948e-03
   1.1800000e+02   9.5059796e-04
   1.1900000e+02   8.8273758e-04
   1.2000000e+02   8.4086763e-04
   1.2100000e+02   8.0613939e-04
   1.2200000e+02   7.9740240e-04


==> contweights2.txt <==
   idx             w
   1.0000000e+00   9.9937768e-01
   2.0000000e+00   9.9930279e-01
   3.0000000e+00   9.9932007e-01
   4.0000000e+00   9.9927054e-01
   5.0000000e+00   9.9931938e-01
   6.0000000e+00   9.9922330e-01
   7.0000000e+00   9.9928722e-01
   8.0000000e+00   9.9919503e-01
   9.0000000e+00   9.9915307e-01
   1.0000000e+01   9.9919056e-01
   1.1000000e+01   9.9888189e-01
   1.2000000e+01   9.9857126e-01
   1.3000000e+01   9.9850419e-01
   1.4000000e+01   9.9886717e-01
   1.5000000e+01   9.9912054e-01
   1.6000000e+01   8.3940322e-04
   1.7000000e+01   1.6149103e-01
   1.8000000e+01   1.0905156e-03
   1.9000000e+01   1.1910856e-01
   2.0000000e+01   9.1765543e-02
   2.1000000e+01   1.4754159e-01
   2.2000000e+01   1.4714328e-01
   2.3000000e+01   1.0051530e-01
   2.4000000e+01   1.4613426e-01
   2.5000000e+01   1.2668064e-01
   2.6000000e+01   1.1544842e-01
   2.7000000e+01   6.7991213e-02
   2.8000000e+01   1.4067449e-01
   2.9000000e+01   1.1779124e-01
   3.0000000e+01   1.1018575e-01
   3.1000000e+01   6.2255856e-02
   3.2000000e+01   8.8161076e-02
   3.3000000e+01   9.0341709e-02
   3.4000000e+01   6.9808811e-02
   3.5000000e+01   1.5790461e-03
   3.6000000e+01   7.7272719e-02
   3.7000000e+01   2.6714406e-02
   3.8000000e+01   5.4510789e-02
   3.9000000e+01   3.9957091e-02
   4.0000000e+01   4.7129455e-02
   4.1000000e+01   1.6344639e-02
   4.2000000e+01   5.2381378e-02
   4.3000000e+01   8.8130688e-03
   4.4000000e+01   7.5878640e-04
   4.5000000e+01   2.9336245e-02
   4.6000000e+01   1.9319345e-02
   4.7000000e+01   2.5009876e-02
   4.8000000e+01   4.8809281e-02
   4.9000000e+01   2.4017130e-02
   5.0000000e+01   3.8489034e-03
   5.1000000e+01   4.0992276e-03
   5.2000000e+01   1.0620762e-03
   5.3000000e+01   2.3365992e-02
   5.4000000e+01   4.8437497e-03
   5.5000000e+01   1.0015215e-02
   5.6000000e+01   6.1507658e-03
   5.7000000e+01   1.1442217e-02
   5.8000000e+01   1.4595703e-02
   5.9000000e+01   6.3709608e-03
   6.0000000e+01   4.1298161e-03
   6.1000000e+01   1.8116049e-03
   6.2000000e+01   2.0472891e-03
   6.3000000e+01   3.0501484e-03
   6.4000000e+01   4.2495107e-03
   6.5000000e+01   3.8222097e-03
   6.6000000e+01   3.8072566e-03
   6.7000000e+01   1.4169606e-03
   6.8000000e+01   9.8949403e-04
   6.9000000e+01   4.1197699e-03
   7.0000000e+01   1.5836420e-03
   7.1000000e+01   9.8251075e-04
   7.2000000e+01   8.2620058e-04
   7.3000000e+01   8.8016050e-04
   7.4000000e+01   1.2486163e-03
   7.5000000e+01   9.5292885e-04
   7.6000000e+01   1.4968370e-03
   7.7000000e+01   9.0235592e-04
   7.8000000e+01   1.1286179e-03
   7.9000000e+01   1.0751428e-03
   8.0000000e+01   1.1674398e-03
   8.1000000e+01   1.2027949e-03
   8.2000000e+01   8.7134760e-04
   8.3000000e+01   1.3347977e-03
   8.4000000e+01   1.5263041e-03
   8.5000000e+01   1.2625673e-03
   8.6000000e+01   1.0337176e-03
   8.7000000e+01   1.0997405e-03
   8.8000000e+01   1.0037686e-03
   8.9000000e+01   1.6566857e-03
   9.0000000e+01   1.0693559e-03
   9.1000000e+01   7.6986104e-04
   9.2000000e+01   1.0420985e-03
   9.3000000e+01   7.5088350e-04
   9.4000000e+01   7.6611147e-04
   9.5000000e+01   6.8359117e-04
   9.6000000e+01   1.1860959e-03
   9.7000000e+01   1.0667892e-03
   9.8000000e+01   6.3605056e-04
   9.9000000e+01   7.9005532e-04
   1.0000000e+02   1.1851795e-03
   1.0100000e+02   6.9566804e-04
   1.0200000e+02   1.0074976e-03
   1.0300000e+02   6.9719183e-04
   1.0400000e+02   6.9141528e-04
   1.0500000e+02   7.1334704e-04
   1.0600000e+02   9.2684742e-04
   1.0700000e+02   6.5109679e-04
   1.0800000e+02   8.8614563e-04
   1.0900000e+02   8.7383946e-04
   1.1000000e+02   8.0411402e-04
   1.1100000e+02   6.0167070e-04
   1.1200000e+02   6.5133491e-04
   1.1300000e+02   5.9257926e-04
   1.1400000e+02   5.8136048e-04
   1.1500000e+02   5.9318125e-04
   1.1600000e+02   5.7970918e-04
   1.1700000e+02   6.0435023e-04
   1.1800000e+02   5.0892351e-04
   1.1900000e+02   5.0513668e-04
   1.2000000e+02   4.9840849e-04
   1.2100000e+02   5.0301652e-04
   1.2200000e+02   4.8997145e-04


==> contweights3.txt <==
   idx             w
   1.0000000e+00   9.9939545e-01
   2.0000000e+00   9.9932159e-01
   3.0000000e+00   9.9933935e-01
   4.0000000e+00   9.9929586e-01
   5.0000000e+00   9.9944681e-01
   6.0000000e+00   9.9924476e-01
   7.0000000e+00   9.9944195e-01
   8.0000000e+00   9.9922170e-01
   9.0000000e+00   9.9914251e-01
   1.0000000e+01   9.9926665e-01
   1.1000000e+01   9.9902497e-01
   1.2000000e+01   9.9860454e-01
   1.3000000e+01   9.9873351e-01
   1.4000000e+01   9.9898638e-01
   1.5000000e+01   9.9912577e-01
   1.6000000e+01   2.1984816e-04
   1.7000000e+01   9.5167987e-02
   1.8000000e+01   2.2834102e-04
   1.9000000e+01   5.6562135e-03
   2.0000000e+01   1.9577406e-03
   2.1000000e+01   9.0285492e-02
   2.2000000e+01   8.4198280e-02
   2.3000000e+01   1.7462918e-03
   2.4000000e+01   7.2349370e-02
   2.5000000e+01   6.0940311e-02
   2.6000000e+01   4.9335185e-02
   2.7000000e+01   2.2875542e-03
   2.8000000e+01   6.3621421e-02
   2.9000000e+01   3.6445529e-02
   3.0000000e+01   6.1404712e-02
   3.1000000e+01   1.6571623e-03
   3.2000000e+01   5.1336974e-02
   3.3000000e+01   5.9387832e-03
   3.4000000e+01   2.1027187e-02
   3.5000000e+01   2.8954841e-04
   3.6000000e+01   4.7368882e-02
   3.7000000e+01   1.4477312e-03
   3.8000000e+01   5.3722894e-03
   3.9000000e+01   5.6731830e-03
   4.0000000e+01   2.4663655e-02
   4.1000000e+01   8.7455320e-04
   4.2000000e+01   6.0607691e-02
   4.3000000e+01   8.5496686e-04
   4.4000000e+01   2.2310806e-04
   4.5000000e+01   7.6693957e-03
   4.6000000e+01   4.3551437e-03
   4.7000000e+01   1.2688747e-02
   4.8000000e+01   4.4803873e-02
   4.9000000e+01   2.8113461e-02
   5.0000000e+01   6.4034546e-04
   5.1000000e+01   6.2919490e-04
   5.2000000e+01   2.2685231e-04
   5.3000000e+01   3.4400053e-02
   5.4000000e+01   1.1478771e-03
   5.5000000e+01   2.6276489e-02
   5.6000000e+01   1.0879720e-02
   5.7000000e+01   7.0823619e-03
   5.8000000e+01   3.6624547e-02
   5.9000000e+01   2.4596950e-03
   6.0000000e+01   1.9864245e-03
   6.1000000e+01   3.6650814e-04
   6.2000000e+01   4.7577435e-04
   6.3000000e+01   7.6686694e-04
   6.4000000e+01   2.3789206e-03
   6.5000000e+01   1.1266456e-03
   6.6000000e+01   1.1778522e-03
   6.7000000e+01   3.8391179e-04
   6.8000000e+01   2.2536757e-04
   6.9000000e+01   1.4971288e-03
   7.0000000e+01   4.3473095e-04
   7.1000000e+01   2.2372227e-04
   7.2000000e+01   2.2408002e-04
   7.3000000e+01   2.1771650e-04
   7.4000000e+01   4.0360297e-04
   7.5000000e+01   2.3021657e-04
   7.6000000e+01   4.0508210e-04
   7.7000000e+01   2.5614192e-04
   7.8000000e+01   3.2654720e-04
   7.9000000e+01   2.6719231e-04
   8.0000000e+01   3.0217187e-04
   8.1000000e+01   3.0611753e-04
   8.2000000e+01   2.3969413e-04
   8.3000000e+01   4.8037359e-04
   8.4000000e+01   6.1171250e-04
   8.5000000e+01   3.5503126e-04
   8.6000000e+01   2.6946810e-04
   8.7000000e+01   3.2838658e-04
   8.8000000e+01   2.9830669e-04
   8.9000000e+01   8.6585993e-04
   9.0000000e+01   3.0425320e-04
   9.1000000e+01   2.1835683e-04
   9.2000000e+01   3.4211830e-04
   9.3000000e+01   2.2194440e-04
   9.4000000e+01   2.6086100e-04
   9.5000000e+01   2.0299131e-04
   9.6000000e+01   4.3592458e-04
   9.7000000e+01   3.8825459e-04
   9.8000000e+01   2.2444178e-04
   9.9000000e+01   2.4269383e-04
   1.0000000e+02   5.3958277e-04
   1.0100000e+02   2.1324782e-04
   1.0200000e+02   3.9440968e-04
   1.0300000e+02   2.1550369e-04
   1.0400000e+02   2.2621429e-04
   1.0500000e+02   2.1713309e-04
   1.0600000e+02   4.0316572e-04
   1.0700000e+02   2.0615372e-04
   1.0800000e+02   3.6659047e-04
   1.0900000e+02   3.7276186e-04
   1.1000000e+02   3.1509816e-04
   1.1100000e+02   1.9559369e-04
   1.1200000e+02   2.1752486e-04
   1.1300000e+02   1.9459206e-04
   1.1400000e+02   1.9166135e-04
   1.1500000e+02   1.9632692e-04
   1.1600000e+02   1.9296022e-04
   1.1700000e+02   2.3200442e-04
   1.1800000e+02   1.8457948e-04
   1.1900000e+02   1.9058034e-04
   1.2000000e+02   1.9567793e-04
   1.2100000e+02   2.0787227e-04
   1.2200000e+02   1.9728069e-04


==> contweights4.txt <==
   idx             w
   1.0000000e+00   9.9940287e-01
   2.0000000e+00   9.9933303e-01
   3.0000000e+00   9.9934632e-01
   4.0000000e+00   9.9930325e-01
   5.0000000e+00   9.9954172e-01
   6.0000000e+00   9.9925611e-01
   7.0000000e+00   9.9948721e-01
   8.0000000e+00   9.9922289e-01
   9.0000000e+00   9.9915741e-01
   1.0000000e+01   9.9934814e-01
   1.1000000e+01   9.9922856e-01
   1.2000000e+01   9.9860172e-01
   1.3000000e+01   9.9869496e-01
   1.4000000e+01   9.9913054e-01
   1.5000000e+01   9.9910069e-01
   1.6000000e+01   3.3094632e-05
   1.7000000e+01   9.9831308e-01
   1.8000000e+01   3.3265301e-05
   1.9000000e+01   3.9179978e-05
   2.0000000e+01   5.0069933e-05
   2.1000000e+01   9.9860746e-01
   2.2000000e+01   9.9788450e-01
   2.3000000e+01   3.4853873e-05
   2.4000000e+01   4.6263000e-05
   2.5000000e+01   3.6637262e-05
   2.6000000e+01   7.6917305e-05
   2.7000000e+01   4.2099052e-05
   2.8000000e+01   5.2693819e-05
   2.9000000e+01   4.4258180e-05
   3.0000000e+01   9.9799587e-01
   3.1000000e+01   4.8286410e-05
   3.2000000e+01   8.3098232e-05
   3.3000000e+01   3.3427234e-05
   3.4000000e+01   3.2690954e-05
   3.5000000e+01   3.3867239e-05
   3.6000000e+01   9.7119087e-05
   3.7000000e+01   5.7223229e-05
   3.8000000e+01   3.6054926e-05
   3.9000000e+01   3.2793703e-05
   4.0000000e+01   3.9282684e-05
   4.1000000e+01   4.1074859e-05
   4.2000000e+01   9.9897250e-01
   4.3000000e+01   3.3836683e-05
   4.4000000e+01   3.3765495e-05
   4.5000000e+01   3.2875721e-05
   4.6000000e+01   3.2866252e-05
   4.7000000e+01   3.2789317e-05
   4.8000000e+01   7.0347293e-05
   4.9000000e+01   3.3150865e-05
   5.0000000e+01   3.4384282e-05
   5.1000000e+01   4.2568614e-05
   5.2000000e+01   3.3212080e-05
   5.3000000e+01   5.7410737e-05
   5.4000000e+01   4.6405884e-05
   5.5000000e+01   4.0560582e-05
   5.6000000e+01   3.9153850e-05
   5.7000000e+01   3.4472660e-05
   5.8000000e+01   3.3500917e-05
   5.9000000e+01   4.0553160e-05
   6.0000000e+01   3.5400064e-05
   6.1000000e+01   3.7800556e-05
   6.2000000e+01   3.9773830e-05
   6.3000000e+01   3.4294192e-05
   6.4000000e+01   3.7617987e-05
   6.5000000e+01   3.6680964e-05
   6.6000000e+01   3.3850596e-05
   6.7000000e+01   3.6142244e-05
   6.8000000e+01   3.3125203e-05
   6.9000000e+01   5.6821642e-05
   7.0000000e+01   3.3476275e-05
   7.1000000e+01   3.3143631e-05
   7.2000000e+01   3.3591542e-05
   7.3000000e+01   3.3023040e-05
   7.4000000e+01   3.2374001e-05
   7.5000000e+01   3.3384130e-05
   7.6000000e+01   3.6934683e-05
   7.7000000e+01   3.5091559e-05
   7.8000000e+01   3.3677082e-05
   7.9000000e+01   3.4767269e-05
   8.0000000e+01   3.5522112e-05
   8.1000000e+01   3.3360004e-05
   8.2000000e+01   3.3810434e-05
   8.3000000e+01   3.7701413e-05
   8.4000000e+01   3.9902293e-05
   8.5000000e+01   3.3066737e-05
   8.6000000e+01   3.3016821e-05
   8.7000000e+01   3.8738603e-05
   8.8000000e+01   3.5730103e-05
   8.9000000e+01   5.5676860e-05
   9.0000000e+01   3.8035923e-05
   9.1000000e+01   3.3106037e-05
   9.2000000e+01   3.5199468e-05
   9.3000000e+01   3.3773198e-05
   9.4000000e+01   3.5825566e-05
   9.5000000e+01   3.2745579e-05
   9.6000000e+01   3.3601138e-05
   9.7000000e+01   3.8025824e-05
   9.8000000e+01   3.4193748e-05
   9.9000000e+01   3.4110109e-05
   1.0000000e+02   4.7193203e-05
   1.0100000e+02   3.2742009e-05
   1.0200000e+02   3.6744783e-05
   1.0300000e+02   3.3106835e-05
   1.0400000e+02   3.3337863e-05
   1.0500000e+02   3.2674950e-05
   1.0600000e+02   3.4025108e-05
   1.0700000e+02   3.2993013e-05
   1.0800000e+02   4.3010171e-05
   1.0900000e+02   3.2224531e-05
   1.1000000e+02   3.4513824e-05
   1.1100000e+02   3.2519703e-05
   1.1200000e+02   3.2568507e-05
   1.1300000e+02   3.2413233e-05
   1.1400000e+02   3.2347337e-05
   1.1500000e+02   3.2501220e-05
   1.1600000e+02   3.2359025e-05
   1.1700000e+02   3.3155693e-05
   1.1800000e+02   3.2139060e-05
   1.1900000e+02   3.2778264e-05
   1.2000000e+02   3.2382668e-05
   1.2100000e+02   3.2524093e-05
   1.2200000e+02   3.2687983e-05


==> eigendata.txt <==
   n               dr25            dr3a            dr3             dr3c            dr4
   1.0000000e+00   2.5762584e+07   2.4407205e+07   2.5762506e+07   2.5762508e+07   2.5762479e+07
   2.0000000e+00   5.6801970e+05   5.3187446e+05   5.6210030e+05   5.6551828e+05   5.5627116e+05
   3.0000000e+00   1.5792190e+05   1.3792707e+05   1.5753141e+05   1.6517322e+05   1.5664151e+05
   4.0000000e+00   5.1082479e+04   4.2238559e+04   5.0608290e+04   5.4610030e+04   5.0574417e+04
   5.0000000e+00   1.8294521e+04   1.6719454e+04   1.8275526e+04   1.9021884e+04   1.8054140e+04
   6.0000000e+00   1.0332135e+04   9.4968878e+03   1.0284511e+04   1.0666677e+04   1.0033730e+04
   7.0000000e+00   5.1202969e+03   4.4243372e+03   5.1019537e+03   5.5511147e+03   4.9551815e+03
   8.0000000e+00   4.2327404e+03   3.7471722e+03   4.2058136e+03   4.4740966e+03   4.2183775e+03
   9.0000000e+00   1.8939325e+03   1.4963199e+03   1.8709691e+03   2.0905220e+03   1.7991184e+03
   1.0000000e+01   1.2548256e+03   1.1049278e+03   1.2404983e+03   1.3522773e+03   1.2218561e+03
   1.1000000e+01   9.9747711e+02   9.2072049e+02   9.9508502e+02   1.0467748e+03   9.7475877e+02
   1.2000000e+01   6.6272910e+02   6.0827766e+02   6.6595464e+02   7.2401149e+02   6.7994957e+02
   1.3000000e+01   6.4652020e+02   5.0274117e+02   6.3857643e+02   6.9537355e+02   6.2374330e+02
   1.4000000e+01   5.1638368e+02   4.0754213e+02   5.1182524e+02   5.8625815e+02   4.9003877e+02
   1.5000000e+01   3.5888635e+02   2.8913786e+02   3.5339395e+02   3.9806930e+02   3.4258823e+02
   1.6000000e+01   2.8552757e+02   2.4764913e+02   2.8420818e+02   3.0971192e+02   2.8124504e+02
   1.7000000e+01   1.9948403e+02   1.5886507e+02   1.9790385e+02   2.2670621e+02   1.9362932e+02
   1.8000000e+01   1.4758850e+02   1.1962440e+02   1.4566453e+02   1.6571514e+02   1.4638297e+02
   1.9000000e+01   1.3343372e+02   1.0300100e+02   1.3157688e+02   1.5662980e+02   1.2565089e+02
   2.0000000e+01   1.1249981e+02   9.5687345e+01   1.1102103e+02   1.2221507e+02   1.1038692e+02
   2.1000000e+01   9.5071216e+01   7.4655016e+01   9.3244240e+01   1.0711366e+02   8.8684063e+01
   2.2000000e+01   7.5260037e+01   5.9760552e+01   7.1964722e+01   7.9911909e+01   6.8078524e+01
   2.3000000e+01   6.2251258e+01   4.4420678e+01   6.0672002e+01   7.5952549e+01   5.7893649e+01
   2.4000000e+01   5.4065062e+01   4.1463154e+01   5.2981871e+01   6.2483871e+01   5.0223839e+01
   2.5000000e+01   4.1814567e+01   3.2331359e+01   4.0702221e+01   4.7704610e+01   3.8872563e+01
   2.6000000e+01   3.2127316e+01   2.4621988e+01   3.1206800e+01   3.6377091e+01   2.9516943e+01
   2.7000000e+01   2.7152398e+01   2.0276837e+01   2.6109748e+01   3.3667752e+01   2.4115396e+01
   2.8000000e+01   2.5670746e+01   1.7323864e+01   2.4861260e+01   3.0022907e+01   2.2959480e+01
   2.9000000e+01   2.0898119e+01   1.5189018e+01   2.0015409e+01   2.4433398e+01   1.9051724e+01
   3.0000000e+01   1.6457488e+01   1.3503338e+01   1.5685470e+01   1.7470669e+01   1.4076700e+01
   3.1000000e+01   1.2718274e+01   9.9123503e+00   1.1816534e+01   1.4287430e+01   1.0658647e+01
   3.2000000e+01   1.2225997e+01   9.5459909e+00   1.1516024e+01   1.3100499e+01   1.0446405e+01
   3.3000000e+01   1.1555615e+01   8.5411030e+00   1.0652167e+01   1.3017167e+01   9.5228815e+00
   3.4000000e+01   9.9535653e+00   7.5963763e+00   9.6295691e+00   1.1203999e+01   8.8992480e+00
   3.5000000e+01   8.7493126e+00   6.7251543e+00   8.4983667e+00   1.0701102e+01   7.9787710e+00
   3.6000000e+01   7.4121670e+00   5.0949612e+00   7.1798361e+00   9.1428211e+00   6.6050131e+00
   3.7000000e+01   6.7223985e+00   4.6324290e+00   6.3196695e+00   7.7626655e+00   5.8010336e+00
   3.8000000e+01   5.4317740e+00   4.3599715e+00   5.1720245e+00   6.3791322e+00   4.7692014e+00
   3.9000000e+01   5.1888860e+00   4.1614229e+00   4.8619454e+00   5.4448971e+00   4.3350434e+00
   4.0000000e+01   4.8828406e+00   3.7015084e+00   4.5130271e+00   4.7928046e+00   4.2404836e+00
   4.1000000e+01   4.5233971e+00   3.5305710e+00   4.1989658e+00   4.6810608e+00   3.7393514e+00
   4.2000000e+01   3.7059966e+00   2.5908905e+00   3.4629860e+00   4.2024840e+00   3.0248082e+00
   4.3000000e+01   3.3603217e+00   2.2199318e+00   3.1449248e+00   3.8246817e+00   2.8355588e+00
   4.4000000e+01   2.8918967e+00   2.0458321e+00   2.7025282e+00   3.4588773e+00   2.2959189e+00
   4.5000000e+01   2.4513509e+00   1.8562619e+00   2.2505182e+00   2.7839884e+00   2.0117991e+00
   4.6000000e+01   2.2696472e+00   1.6115104e+00   2.0713858e+00   2.5822488e+00   1.8513749e+00
   4.7000000e+01   2.1630259e+00   1.5347546e+00   2.0443629e+00   2.3248793e+00   1.7725279e+00
   4.8000000e+01   1.7902624e+00   1.3624597e+00   1.6282342e+00   2.0112401e+00   1.4373465e+00
   4.9000000e+01   1.7053602e+00   1.2746152e+00   1.5482143e+00   1.8529736e+00   1.3965406e+00
   5.0000000e+01   1.6474508e+00   1.2028471e+00   1.5083455e+00   1.6407815e+00   1.2665260e+00
   5.1000000e+01   1.3844241e+00   9.7757271e-01   1.2571941e+00   1.5634017e+00   1.0453916e+00
   5.2000000e+01   1.2384007e+00   8.6289007e-01   1.1367755e+00   1.3984511e+00   9.7294319e-01
   5.3000000e+01   1.1215515e+00   7.2052538e-01   9.9647722e-01   1.3354931e+00   8.4432083e-01
   5.4000000e+01   1.0105458e+00   6.9229540e-01   9.4320424e-01   1.1224406e+00   8.0280775e-01
   5.5000000e+01   9.2358859e-01   6.0779525e-01   8.4817026e-01   1.0943413e+00   7.2118694e-01
   5.6000000e+01   8.8509595e-01   5.0517659e-01   7.7363543e-01   9.9828929e-01   6.1571375e-01
   5.7000000e+01   7.7251097e-01   4.9589574e-01   6.8548728e-01   8.6182487e-01   5.4737396e-01
   5.8000000e+01   6.6316525e-01   4.6439853e-01   5.7281579e-01   7.1522380e-01   4.6929849e-01
   5.9000000e+01   5.7756972e-01   4.4026798e-01   4.8009936e-01   6.6161738e-01   4.2475990e-01
   6.0000000e+01   5.5420052e-01   3.9227582e-01   4.7040381e-01   6.3800951e-01   3.8895764e-01
   6.1000000e+01   5.0872126e-01   3.1669494e-01   4.3985939e-01   5.8286579e-01   3.6085559e-01
   6.2000000e+01   4.8098717e-01   2.9118342e-01   4.2591771e-01   4.9494315e-01   3.3918034e-01
   6.3000000e+01   4.5369571e-01   2.6425531e-01   3.9800455e-01   4.6290034e-01   3.0935381e-01
   6.4000000e+01   3.8114539e-01   2.4909947e-01   3.3039184e-01   3.8750647e-01   2.5883966e-01
   6.5000000e+01   3.6429296e-01   2.3735410e-01   3.1972798e-01   3.6676714e-01   2.4761334e-01
   6.6000000e+01   3.1045830e-01   2.0257855e-01   2.7271621e-01   3.4742828e-01   2.1824460e-01
   6.7000000e+01   2.8774340e-01   1.9648088e-01   2.5553472e-01   3.3908014e-01   2.1503148e-01
   6.8000000e+01   2.4259037e-01   1.8140200e-01   2.1267524e-01   2.5956781e-01   1.7052389e-01
   6.9000000e+01   2.4034423e-01   1.6859876e-01   1.9849285e-01   2.4668065e-01   1.5125847e-01
   7.0000000e+01   2.3240606e-01   1.5361011e-01   1.9636062e-01   2.3894599e-01   1.4065897e-01
   7.1000000e+01   2.0115138e-01   1.3210966e-01   1.6738707e-01   2.1060740e-01   1.3654492e-01
   7.2000000e+01   1.8247301e-01   1.1939089e-01   1.5449880e-01   2.0987569e-01   1.1895095e-01
   7.3000000e+01   1.6656545e-01   1.0675363e-01   1.4126848e-01   1.8573121e-01   1.1231907e-01
   7.4000000e+01   1.4925637e-01   9.4565864e-02   1.2825049e-01   1.7005937e-01   1.0208321e-01
   7.5000000e+01   1.2871532e-01   8.9492594e-02   1.0717479e-01   1.5008152e-01   8.7105593e-02
   7.6000000e+01   1.2540172e-01   8.1663600e-02   1.0318201e-01   1.3184653e-01   8.0260913e-02
   7.7000000e+01   1.1794663e-01   7.7717733e-02   1.0047589e-01   1.1414725e-01   7.2727504e-02
   7.8000000e+01   1.0280826e-01   7.3716540e-02   8.4840308e-02   1.0967231e-01   7.0242740e-02
   7.9000000e+01   9.8861272e-02   6.7224440e-02   7.9337321e-02   1.0570685e-01   6.0868631e-02
   8.0000000e+01   8.9929214e-02   6.2663356e-02   7.6792264e-02   9.4259242e-02   5.7980790e-02
   8.1000000e+01   8.3903421e-02   5.7812572e-02   7.2107950e-02   9.1116045e-02   5.7256292e-02
   8.2000000e+01   8.1590888e-02   5.4220731e-02   6.7950192e-02   7.7053251e-02   5.0468817e-02
   8.3000000e+01   7.3615491e-02   4.9268137e-02   5.8841102e-02   7.4239252e-02   4.7895516e-02
   8.4000000e+01   7.2550635e-02   4.4227177e-02   5.8102052e-02   7.3280554e-02   4.2073485e-02
   8.5000000e+01   6.7412783e-02   4.3241878e-02   5.5113639e-02   6.9503757e-02   4.0410848e-02
   8.6000000e+01   6.2461698e-02   4.1685734e-02   4.8754642e-02   6.3303121e-02   3.5847938e-02
   8.7000000e+01   5.9406187e-02   3.7547190e-02   4.7825697e-02   5.9403170e-02   3.5622434e-02
   8.8000000e+01   5.7487039e-02   3.5866447e-02   4.5571552e-02   4.9898320e-02   3.2810099e-02
   8.9000000e+01   4.8596800e-02   3.5006460e-02   4.0369703e-02   4.7448107e-02   3.0682067e-02
   9.0000000e+01   4.6731013e-02   3.0108707e-02   3.7530835e-02   4.5720074e-02   2.7739957e-02
   9.1000000e+01   4.4868701e-02   2.8535243e-02   3.4913677e-02   4.1544528e-02   2.4032676e-02
   9.2000000e+01   4.0358973e-02   2.7005205e-02   3.1414557e-02   3.9825713e-02   2.1938474e-02
   9.3000000e+01   3.7272191e-02   2.4059506e-02   3.0350643e-02   3.6405237e-02   2.1516727e-02
   9.4000000e+01   3.6245655e-02   2.2341839e-02   2.9423308e-02   3.2787295e-02   2.0338059e-02
   9.5000000e+01   3.1995180e-02   2.1647197e-02   2.5670903e-02   3.0279476e-02   1.8551682e-02
   9.6000000e+01   2.7170083e-02   1.8267690e-02   2.2557365e-02   2.8397313e-02   1.5937666e-02
   9.7000000e+01   2.4926465e-02   1.7825457e-02   1.9746585e-02   2.5707519e-02   1.3776825e-02
   9.8000000e+01   2.3666758e-02   1.5480877e-02   1.9243548e-02   2.4763069e-02   1.3479651e-02
   9.9000000e+01   2.1930850e-02   1.5236578e-02   1.7126952e-02   2.3304997e-02   1.3328779e-02
   1.0000000e+02   1.9945871e-02   1.3669131e-02   1.6431549e-02   2.1005183e-02   1.2124030e-02
   1.0100000e+02   1.9344454e-02   1.3360818e-02   1.5028083e-02   1.9180441e-02   1.1193679e-02
   1.0200000e+02   1.6878561e-02   1.1647226e-02   1.3350296e-02   1.8327095e-02   9.6574806e-03
   1.0300000e+02   1.6328728e-02   1.0735622e-02   1.3133795e-02   1.6538552e-02   9.0580761e-03
   1.0400000e+02   1.5488259e-02   9.3408399e-03   1.1782106e-02   1.5646383e-02   8.5413369e-03
   1.0500000e+02   1.3280794e-02   8.9354423e-03   1.0625802e-02   1.3476529e-02   7.6600158e-03
   1.0600000e+02   1.3138867e-02   8.6190189e-03   9.6524519e-03   1.3033101e-02   6.3821798e-03
   1.0700000e+02   1.2296877e-02   7.7095796e-03   9.0408189e-03   1.0828553e-02   6.1095282e-03
   1.0800000e+02   1.1876814e-02   7.0192099e-03   8.6547180e-03   9.9071303e-03   5.9158222e-03
   1.0900000e+02   9.8854142e-03   6.8868077e-03   7.4791674e-03   9.7379130e-03   5.4749526e-03
   1.1000000e+02   9.5193131e-03   6.8290337e-03   7.2113752e-03   8.6319552e-03   5.0967908e-03
   1.1100000e+02   8.6709474e-03   6.3968239e-03   6.5455378e-03   8.1874623e-03   4.2532273e-03
   1.1200000e+02   8.2329297e-03   6.1373784e-03   6.2546423e-03   7.7754540e-03   4.0337309e-03
   1.1300000e+02   7.6109321e-03   5.7737771e-03   5.7891011e-03   7.2305058e-03   3.9781026e-03
   1.1400000e+02   7.1140538e-03   5.3645394e-03   5.3535894e-03   6.7871795e-03   3.6204097e-03
   1.1500000e+02   6.8049744e-03   4.2252689e-03   4.8896088e-03   6.0464973e-03   3.6076424e-03
   1.1600000e+02   6.3325707e-03   3.8203870e-03   4.6561315e-03   5.7051750e-03   3.4230653e-03
   1.1700000e+02   6.1397497e-03   3.7294321e-03   4.2493608e-03   5.2933143e-03   3.1995912e-03
   1.1800000e+02   5.3322782e-03   3.7211363e-03   4.1271190e-03   4.8463189e-03   2.9961493e-03
   1.1900000e+02   4.8355195e-03   3.5658889e-03   3.6682233e-03   4.5778575e-03   2.7388424e-03
   1.2000000e+02   4.7499321e-03   3.3917559e-03   3.5079185e-03   3.8914960e-03   2.4570398e-03
   1.2100000e+02   4.6485819e-03   3.1532030e-03   3.2214900e-03   3.7360805e-03   2.2935311e-03
   1.2200000e+02   4.1913371e-03   2.7882478e-03   3.0879836e-03   3.5257389e-03   2.1035941e-03
   1.2300000e+02   3.6937732e-03   2.7021356e-03   2.6263485e-03   3.3750263e-03   1.8815768e-03
   1.2400000e+02   3.5211813e-03   2.3686373e-03   2.5101895e-03   3.2383163e-03   1.7839769e-03
   1.2500000e+02   3.2993931e-03   2.1794730e-03   2.3397166e-03   2.9578282e-03   1.6746345e-03
   1.2600000e+02   3.0337664e-03   1.9810586e-03   2.1006268e-03   2.7897805e-03   1.4212190e-03
   1.2700000e+02   2.7168598e-03   1.8546283e-03   2.0055537e-03   2.4868670e-03   1.3082045e-03
   1.2800000e+02   2.5317959e-03   1.7347310e-03   1.7727759e-03   2.1949750e-03   1.2391832e-03
   1.2900000e+02   2.3608686e-03   1.6595861e-03   1.7367571e-03   2.0467522e-03   1.1926553e-03
   1.3000000e+02   2.2861338e-03   1.4885247e-03   1.5123431e-03   1.8764476e-03   1.1051449e-03
   1.3100000e+02   2.1632881e-03   1.4288580e-03   1.4765434e-03   1.7262909e-03   1.0598856e-03
   1.3200000e+02   2.0149690e-03   1.4091677e-03   1.3822170e-03   1.6453818e-03   1.0104397e-03
   1.3300000e+02   1.9263621e-03   1.2895335e-03   1.3262436e-03   1.5208191e-03   9.1046313e-04
   1.3400000e+02   1.8273756e-03   1.2013142e-03   1.1994498e-03   1.4636585e-03   8.6945699e-04
   1.3500000e+02   1.7107874e-03   1.0734181e-03   1.1718902e-03   1.3398782e-03   7.7331547e-04
   1.3600000e+02   1.5915853e-03   1.0265867e-03   1.0965449e-03   1.2520218e-03   7.1485915e-04
   1.3700000e+02   1.4874532e-03   9.3739465e-04   9.9422041e-04   1.1974466e-03   6.4996297e-04
   1.3800000e+02   1.3940468e-03   9.0185606e-04   9.3487064e-04   1.1393088e-03   6.2903782e-04
   1.3900000e+02   1.2438004e-03   8.3230110e-04   8.7366293e-04   1.0775613e-03   5.6150419e-04
   1.4000000e+02   1.2039101e-03   8.2106520e-04   7.9135188e-04   9.9928341e-04   5.2275240e-04
   1.4100000e+02   1.1425284e-03   7.4791576e-04   7.8184020e-04   9.7688804e-04   4.6677386e-04
   1.4200000e+02   1.0652916e-03   7.0222221e-04   7.1752130e-04   8.8859114e-04   4.3496334e-04
   1.4300000e+02   9.3312270e-04   6.3306801e-04   6.2335996e-04   8.4403594e-04   4.2755553e-04
   1.4400000e+02   8.9783676e-04   6.1120855e-04   5.8311137e-04   7.5482117e-04   3.7777831e-04
   1.4500000e+02   8.4261928e-04   5.5775684e-04   5.1906125e-04   7.0584861e-04   3.6997936e-04
   1.4600000e+02   8.2193757e-04   5.4442398e-04   4.9830125e-04   6.2225584e-04   3.2800490e-04
   1.4700000e+02   7.6970117e-04   5.0829148e-04   4.5943800e-04   5.3347825e-04   2.9982109e-04
   1.4800000e+02   6.7993945e-04   4.7000636e-04   4.5635299e-04   5.0052511e-04   2.8428401e-04
   1.4900000e+02   6.1964011e-04   4.3415582e-04   4.1906865e-04   4.5072329e-04   2.6372897e-04
   1.5000000e+02   5.8043167e-04   4.0957819e-04   3.6694076e-04   4.2200399e-04   2.2495774e-04
   1.5100000e+02   5.6100444e-04   3.9143077e-04   3.4663270e-04   4.0506994e-04   2.1867371e-04
   1.5200000e+02   5.1111953e-04   3.5522146e-04   3.3841241e-04   3.7644782e-04   2.0466228e-04
   1.5300000e+02   5.0504356e-04   3.3721256e-04   3.2851513e-04   3.6912785e-04   1.8883821e-04
   1.5400000e+02   4.4864718e-04   3.2235332e-04   2.8997458e-04   3.3159522e-04   1.8661675e-04
   1.5500000e+02   4.3067554e-04   3.0071419e-04   2.7623749e-04   3.2139902e-04   1.7690163e-04
   1.5600000e+02   3.9721556e-04   2.9371092e-04   2.6429408e-04   3.0213281e-04   1.6349597e-04
   1.5700000e+02   3.9224371e-04   2.6431747e-04   2.2114941e-04   2.7447897e-04   1.5839889e-04
   1.5800000e+02   3.5827585e-04   2.4495568e-04   2.0666215e-04   2.5673216e-04   1.4876720e-04
   1.5900000e+02   3.4063444e-04   2.0403640e-04   1.8731973e-04   2.2846593e-04   1.2092846e-04
   1.6000000e+02   3.2743043e-04   1.9521914e-04   1.7756133e-04   2.2050160e-04   1.1396391e-04
   1.6100000e+02   2.5283113e-04   1.9213773e-04   1.7286295e-04   2.1139757e-04   1.0613829e-04
   1.6200000e+02   2.4917131e-04   1.7759775e-04   1.5143875e-04   1.8070903e-04   9.8566434e-05
   1.6300000e+02   2.2828410e-04   1.5679874e-04   1.4002351e-04   1.7356961e-04   9.7923064e-05
   1.6400000e+02   2.1846853e-04   1.4277328e-04   1.3590618e-04   1.6099212e-04   8.9473951e-05
   1.6500000e+02   2.0349737e-04   1.3768348e-04   1.2570901e-04   1.5775498e-04   8.2258238e-05
   1.6600000e+02   1.8287430e-04   1.3171419e-04   1.1942086e-04   1.5024311e-04   7.8346215e-05
   1.6700000e+02   1.7484603e-04   1.2574450e-04   1.1645570e-04   1.3805269e-04   7.3511805e-05
   1.6800000e+02   1.6498830e-04   1.1277084e-04   1.0326199e-04   1.1558384e-04   6.6723556e-05
   1.6900000e+02   1.4977126e-04   1.1182779e-04   8.8617133e-05   1.0821735e-04   6.4844754e-05
   1.7000000e+02   1.3755231e-04   1.0898821e-04   8.0352260e-05   1.0442840e-04   5.9078002e-05
   1.7100000e+02   1.2681271e-04   1.0541003e-04   7.8363504e-05   9.6695509e-05   5.5042555e-05
   1.7200000e+02   1.1604868e-04   9.8947851e-05   7.4255851e-05   9.1550461e-05   5.3113908e-05
   1.7300000e+02   1.1258029e-04   9.5571997e-05   7.1526186e-05   8.2559365e-05   4.7441726e-05
   1.7400000e+02   1.0872865e-04   8.7811384e-05   6.6084612e-05   7.7007986e-05   4.3138293e-05
   1.7500000e+02   1.0080854e-04   8.6800553e-05   6.1514963e-05   6.7501743e-05   4.1836829e-05
   1.7600000e+02   9.6934090e-05   7.9663795e-05   5.7310520e-05   6.3457950e-05   4.0621708e-05
   1.7700000e+02   8.9908022e-05   6.8517993e-05   5.5638898e-05   5.7981467e-05   3.8043826e-05
   1.7800000e+02   8.4760768e-05   6.2283510e-05   5.2823263e-05   5.5292878e-05   3.7314653e-05
   1.7900000e+02   8.1504596e-05   6.1849478e-05   4.6960274e-05   5.4184622e-05   3.2302895e-05
   1.8000000e+02   7.6065386e-05   5.7767846e-05   4.4047520e-05   5.3211648e-05   3.1188142e-05
   1.8100000e+02   6.9279350e-05   5.3235767e-05   4.1200900e-05   5.0575888e-05   2.9833055e-05
   1.8200000e+02   6.6574046e-05   5.2667296e-05   3.9557128e-05   4.8817636e-05   2.8209853e-05
   1.8300000e+02   6.5922047e-05   4.7676744e-05   3.5623658e-05   4.1432078e-05   2.7061798e-05
   1.8400000e+02   5.9352499e-05   4.4994272e-05   3.4219513e-05   3.7311392e-05   2.5643176e-05
   1.8500000e+02   5.6672196e-05   4.2540623e-05   3.1356822e-05   3.4902049e-05   2.3879035e-05
   1.8600000e+02   5.3229476e-05   4.1037254e-05   3.1163057e-05   3.3587740e-05   2.3037850e-05
   1.8700000e+02   5.1554122e-05   4.0239841e-05   3.0385957e-05   3.2665169e-05   2.1117165e-05
   1.8800000e+02   4.9423771e-05   3.8707543e-05   2.7185857e-05   3.1354870e-05   1.8479354e-05
   1.8900000e+02   4.6353532e-05   3.2623025e-05   2.6324461e-05   2.8844774e-05   1.7408516e-05
   1.9000000e+02   4.4707000e-05   3.2380030e-05   2.4374765e-05   2.6862087e-05   1.6818548e-05
   1.9100000e+02   4.3176691e-05   3.1981163e-05   2.2532300e-05   2.6060905e-05   1.5796245e-05
   1.9200000e+02   3.8007391e-05   2.9574965e-05   2.1301667e-05   2.3930980e-05   1.5496755e-05
   1.9300000e+02   3.7364869e-05   2.8545138e-05   1.9815564e-05   2.2190061e-05   1.3687113e-05
   1.9400000e+02   3.5269906e-05   2.7976289e-05   1.9612899e-05   2.0746732e-05   1.3259286e-05
   1.9500000e+02   3.4433881e-05   2.6145707e-05   1.8221112e-05   1.9298433e-05   1.2704786e-05
   1.9600000e+02   3.2853530e-05   2.5168256e-05   1.7422739e-05   1.8589231e-05   1.1681152e-05
   1.9700000e+02   3.2009540e-05   2.3623933e-05   1.6494591e-05   1.7382077e-05   1.0862789e-05
   1.9800000e+02   2.8923850e-05   2.2304326e-05   1.5497048e-05   1.6497653e-05   1.0713652e-05
   1.9900000e+02   2.7607903e-05   2.1518584e-05   1.4893203e-05   1.6034275e-05   9.6044592e-06
   2.0000000e+02   2.5635705e-05   1.9918888e-05   1.4500834e-05   1.4630548e-05   9.1090557e-06
   2.0100000e+02   2.4034776e-05   1.9175381e-05   1.3821762e-05   1.4145876e-05   8.1934227e-06
   2.0200000e+02   2.2324280e-05   1.7292515e-05   1.2887734e-05   1.2269814e-05   7.7197348e-06
   2.0300000e+02   2.0797575e-05   1.7121735e-05   1.1663848e-05   1.1830962e-05   7.2465078e-06
   2.0400000e+02   1.9340268e-05   1.6270456e-05   1.0842211e-05   1.1262215e-05   6.7816985e-06
   2.0500000e+02   1.9067793e-05   1.4320240e-05   1.0219807e-05   1.1101422e-05   6.5288325e-06
   2.0600000e+02   1.7869939e-05   1.3624200e-05   9.8719905e-06   1.0419780e-05   6.3641691e-06
   2.0700000e+02   1.7291574e-05   1.2730525e-05   9.3150348e-06   8.8536891e-06   5.7834327e-06
   2.0800000e+02   1.6235881e-05   1.2710365e-05   8.4077879e-06   8.3262466e-06   5.5440429e-06
   2.0900000e+02   1.5328255e-05   1.2159349e-05   7.6776716e-06   8.2424283e-06   5.1235636e-06
   2.1000000e+02   1.3847618e-05   1.1576674e-05   7.4507268e-06   7.7662610e-06   4.9371203e-06
   2.1100000e+02   1.3643804e-05   1.1092709e-05   6.6702485e-06   7.5052678e-06   4.8211897e-06
   2.1200000e+02   1.2727291e-05   1.0376317e-05   6.6551167e-06   7.1256623e-06   4.6486916e-06
   2.1300000e+02   1.1939916e-05   9.9696340e-06   6.4789725e-06   6.4465944e-06   4.3139882e-06
   2.1400000e+02   1.1526001e-05   9.4192225e-06   6.0745137e-06   6.2176906e-06   3.8986161e-06
   2.1500000e+02   1.0345089e-05   8.4265114e-06   5.3161789e-06   5.6175715e-06   3.7237243e-06
   2.1600000e+02   9.9381046e-06   8.1768304e-06   4.8136867e-06   5.2743737e-06   3.6221654e-06
   2.1700000e+02   9.1970432e-06   7.9055255e-06   4.7834158e-06   5.0037702e-06   3.3323821e-06
   2.1800000e+02   9.0035618e-06   7.7728729e-06   4.4966460e-06   4.5833590e-06   3.1721124e-06
   2.1900000e+02   8.6774189e-06   7.0582637e-06   4.2931873e-06   4.3564895e-06   3.0104258e-06
   2.2000000e+02   7.9718639e-06   6.8891962e-06   4.1699720e-06   4.0539292e-06   2.8087327e-06
   2.2100000e+02   7.5537198e-06   6.5999748e-06   3.8517125e-06   3.7250252e-06   2.6620931e-06
   2.2200000e+02   7.1769449e-06   6.3134355e-06   3.5466107e-06   3.6762797e-06   2.4427525e-06
   2.2300000e+02   7.0300406e-06   5.9778336e-06   3.3811487e-06   3.4172529e-06   2.2971205e-06
   2.2400000e+02   6.6349272e-06   5.5421980e-06   3.0001575e-06   3.1541978e-06   2.1575498e-06
   2.2500000e+02   6.1912294e-06   5.2681355e-06   2.8808098e-06   3.0362005e-06   2.0271441e-06
   2.2600000e+02   5.9674082e-06   4.9068516e-06   2.8160216e-06   2.7552377e-06   1.8888995e-06
   2.2700000e+02   5.5865135e-06   4.8840653e-06   2.6450171e-06   2.7081661e-06   1.8780992e-06
   2.2800000e+02   5.0492288e-06   4.6678619e-06   2.4611455e-06   2.4061281e-06   1.7667306e-06
   2.2900000e+02   5.0012618e-06   4.1670090e-06   2.3002691e-06   2.2797325e-06   1.7173179e-06
   2.3000000e+02   4.6640814e-06   4.1172140e-06   2.1715394e-06   2.2117436e-06   1.6318651e-06
   2.3100000e+02   4.5600404e-06   3.6819595e-06   2.0522063e-06   1.9383223e-06   1.5002805e-06
   2.3200000e+02   4.0790072e-06   3.4470601e-06   1.9391491e-06   1.8322894e-06   1.3952667e-06
   2.3300000e+02   3.9238601e-06   3.3622650e-06   1.8754229e-06   1.8006249e-06   1.2938414e-06
   2.3400000e+02   3.6130067e-06   3.2606615e-06   1.7799228e-06   1.6198315e-06   1.2808283e-06
   2.3500000e+02   3.3676528e-06   2.9851317e-06   1.6085647e-06   1.4931162e-06   1.1395057e-06
   2.3600000e+02   3.2010429e-06   2.9429968e-06   1.5788747e-06   1.4137501e-06   1.1149330e-06
   2.3700000e+02   3.0791815e-06   2.7949861e-06   1.3865676e-06   1.3106801e-06   1.0501163e-06
   2.3800000e+02   2.9595428e-06   2.7520246e-06   1.3505959e-06   1.2364845e-06   1.0105343e-06
   2.3900000e+02   2.8172377e-06   2.6470174e-06   1.2482429e-06   1.1861760e-06   9.2944612e-07
   2.4000000e+02   2.7856184e-06   2.5614842e-06   1.1704899e-06   1.1416209e-06   8.9807989e-07
   2.4100000e+02   2.6263749e-06   2.4202653e-06   1.1206047e-06   1.0189538e-06   8.5345608e-07
   2.4200000e+02   2.4066825e-06   2.2220996e-06   1.0025693e-06   9.5755008e-07   8.2028103e-07
   2.4300000e+02   2.2028420e-06   2.0845963e-06   9.6551579e-07   9.3560531e-07   7.9240768e-07
   2.4400000e+02   2.1469643e-06   1.9351812e-06   9.1814646e-07   8.6819941e-07   7.6441021e-07
   2.4500000e+02   2.1225180e-06   1.8065199e-06   8.7809843e-07   7.5183847e-07   7.1303454e-07
   2.4600000e+02   1.9330414e-06   1.7181116e-06   8.2249966e-07   7.1585279e-07   6.8721616e-07
   2.4700000e+02   1.8984946e-06   1.6815942e-06   8.0168812e-07   6.7035859e-07   6.4830662e-07
   2.4800000e+02   1.6279423e-06   1.5999975e-06   7.8679539e-07   6.5086411e-07   6.3871457e-07
   2.4900000e+02   1.5911250e-06   1.4858011e-06   7.3013189e-07   6.2515777e-07   5.8305525e-07
   2.5000000e+02   1.5633072e-06   1.4660421e-06   6.8079354e-07   5.7777536e-07   5.5810312e-07
   2.5100000e+02   1.4635350e-06   1.4005376e-06   6.4382502e-07   5.7188763e-07   5.1968862e-07
   2.5200000e+02   1.3866855e-06   1.2877115e-06   5.9997573e-07   5.1663297e-07   5.1444092e-07
   2.5300000e+02   1.2853977e-06   1.2090813e-06   5.9229303e-07   4.8489246e-07   4.6725682e-07
   2.5400000e+02   1.2351423e-06   1.1744986e-06   5.5703578e-07   4.6687108e-07   4.4926806e-07
   2.5500000e+02   1.1986347e-06   1.1095126e-06   5.2649523e-07   4.3512360e-07   4.1216451e-07
   2.5600000e+02   1.1320419e-06   1.0200203e-06   4.9855335e-07   3.8962795e-07   4.0531403e-07
   2.5700000e+02   1.0956103e-06   9.5030994e-07   4.7435847e-07   3.7972893e-07   3.8445617e-07
   2.5800000e+02   1.0025423e-06   8.7059032e-07   4.5855536e-07   3.7427470e-07   3.5537146e-07
   2.5900000e+02   9.5711496e-07   8.1443384e-07   4.1240299e-07   3.5842292e-07   3.5029874e-07
   2.6000000e+02   8.9319837e-07   7.7662554e-07   3.8039137e-07   3.0723901e-07   3.2501598e-07
   2.6100000e+02   8.3734578e-07   7.2355429e-07   3.6962724e-07   2.9935396e-07   3.1885177e-07
   2.6200000e+02   8.0186424e-07   7.0929011e-07   3.2912314e-07   2.9455879e-07   2.9353458e-07
   2.6300000e+02   7.6328717e-07   6.8069496e-07   3.1186755e-07   2.7517005e-07   2.8147449e-07
   2.6400000e+02   7.3043997e-07   6.5478447e-07   2.9777844e-07   2.3820485e-07   2.6868651e-07
   2.6500000e+02   6.4183074e-07   6.1687789e-07   2.7218985e-07   2.2991432e-07   2.4678400e-07
   2.6600000e+02   6.3531325e-07   5.9192316e-07   2.6750278e-07   2.1694773e-07   2.2864688e-07
   2.6700000e+02   5.5966582e-07   5.6794152e-07   2.6011610e-07   2.1244172e-07   2.2534850e-07
   2.6800000e+02   5.2620433e-07   5.2848971e-07   2.3554541e-07   2.0484828e-07   2.1809464e-07
   2.6900000e+02   5.0097043e-07   4.8088891e-07   2.2630608e-07   1.9572621e-07   1.9911189e-07
   2.7000000e+02   4.7713991e-07   4.7746444e-07   1.9971989e-07   1.7145440e-07   1.8993152e-07
   2.7100000e+02   4.2466095e-07   4.3599076e-07   1.9413274e-07   1.5618705e-07   1.8136883e-07
   2.7200000e+02   4.0919762e-07   4.1436656e-07   1.7381126e-07   1.4969712e-07   1.6356521e-07
   2.7300000e+02   3.9403273e-07   3.9892111e-07   1.5842378e-07   1.3839654e-07   1.5622519e-07
   2.7400000e+02   3.7217477e-07   3.7163230e-07   1.5213904e-07   1.1981249e-07   1.4696710e-07
   2.7500000e+02   3.5599679e-07   3.5762439e-07   1.4495237e-07   1.1787067e-07   1.4142923e-07
   2.7600000e+02   3.1850077e-07   3.5431592e-07   1.3978639e-07   1.0478663e-07   1.3689890e-07
   2.7700000e+02   3.1153549e-07   3.1890321e-07   1.3101041e-07   1.0276394e-07   1.2529943e-07
   2.7800000e+02   2.6855610e-07   2.8986138e-07   1.1980734e-07   9.8668752e-08   1.2121510e-07
   2.7900000e+02   2.6206071e-07   2.8541649e-07   1.1062782e-07   8.6843062e-08   1.1689354e-07
   2.8000000e+02   2.4212294e-07   2.6136058e-07   1.0770517e-07   8.5214265e-08   1.0870269e-07
   2.8100000e+02   2.3954062e-07   2.4971655e-07   1.0215152e-07   8.2395487e-08   1.0294706e-07
   2.8200000e+02   2.1740094e-07   2.3844707e-07   9.3596198e-08   7.1415826e-08   9.9385606e-08
   2.8300000e+02   2.1573611e-07   2.1801776e-07   9.1575631e-08   6.8523016e-08   8.9370266e-08
   2.8400000e+02   1.9385564e-07   2.0626481e-07   8.4726803e-08   6.5155409e-08   8.6634624e-08
   2.8500000e+02   1.8830145e-07   2.0518975e-07   7.6520713e-08   5.8164354e-08   8.1852701e-08
   2.8600000e+02   1.7622963e-07   1.8634323e-07   7.2048015e-08   5.5317098e-08   7.8869150e-08
   2.8700000e+02   1.6605118e-07   1.8352585e-07   6.7017594e-08   5.1607406e-08   7.4239052e-08
   2.8800000e+02   1.5520666e-07   1.6978354e-07   6.3019860e-08   4.6935558e-08   6.7999897e-08
   2.8900000e+02   1.5183419e-07   1.6306076e-07   5.7816470e-08   4.4775189e-08   6.3257305e-08
   2.9000000e+02   1.3553674e-07   1.4556169e-07   5.4733950e-08   4.3105556e-08   5.8234150e-08
   2.9100000e+02   1.3409994e-07   1.4235804e-07   5.2652199e-08   4.0899104e-08   5.5341765e-08
   2.9200000e+02   1.3138129e-07   1.3878844e-07   4.9730329e-08   3.7027474e-08   4.8721388e-08
   2.9300000e+02   1.1867467e-07   1.3096109e-07   4.8184390e-08   3.5004324e-08   4.6501944e-08
   2.9400000e+02   1.1310961e-07   1.1939018e-07   4.7672411e-08   3.2447412e-08   4.3172465e-08
   2.9500000e+02   1.1176474e-07   1.1510114e-07   4.1987677e-08   3.1174574e-08   4.2953031e-08
   2.9600000e+02   1.0728935e-07   1.1084770e-07   3.8854848e-08   2.9601996e-08   4.0778487e-08
   2.9700000e+02   9.7073930e-08   1.0829393e-07   3.6318658e-08   2.8462730e-08   3.6435703e-08
   2.9800000e+02   9.2499954e-08   1.0339954e-07   3.4428617e-08   2.8049672e-08   3.5701027e-08
   2.9900000e+02   8.2339553e-08   9.5885757e-08   3.3732523e-08   2.5131606e-08   3.4537384e-08
   3.0000000e+02   7.9291229e-08   9.3275980e-08   3.2712762e-08   2.3180174e-08   3.0585163e-08
   3.0100000e+02   7.7367250e-08   8.5526870e-08   3.0434252e-08   2.0924688e-08   2.8001137e-08
   3.0200000e+02   7.3435579e-08   7.9674473e-08   2.8974455e-08   1.9810218e-08   2.7514929e-08
   3.0300000e+02   6.9900830e-08   7.6003303e-08   2.7305491e-08   1.9063721e-08   2.6961336e-08
   3.0400000e+02   6.7633180e-08   7.3625970e-08   2.5629753e-08   1.7559528e-08   2.6218223e-08
   3.0500000e+02   6.4614850e-08   6.9072822e-08   2.3996047e-08   1.5935259e-08   2.5033179e-08
   3.0600000e+02   6.4085481e-08   6.6077950e-08   2.3218298e-08   1.5499522e-08   2.3278930e-08
   3.0700000e+02   5.5729973e-08   5.9056783e-08   2.2501597e-08   1.4643733e-08   2.1287824e-08
   3.0800000e+02   5.3486019e-08   5.3943752e-08   2.1044937e-08   1.3775826e-08   2.0849602e-08
   3.0900000e+02   4.8485068e-08   5.1557559e-08   1.9245757e-08   1.3119937e-08   2.0152581e-08
   3.1000000e+02   4.7786432e-08   4.7598301e-08   1.8180051e-08   1.2362076e-08   1.9948179e-08
   3.1100000e+02   4.6758814e-08   4.4855152e-08   1.7278570e-08   1.1822211e-08   1.7962737e-08
   3.1200000e+02   4.4827467e-08   4.3883048e-08   1.6188461e-08   1.0804630e-08   1.7305162e-08
   3.1300000e+02   4.1505704e-08   3.8125269e-08   1.6116802e-08   9.7872849e-09   1.5909727e-08
   3.1400000e+02   3.8931982e-08   3.6186190e-08   1.5433670e-08   9.2027663e-09   1.5106086e-08
   3.1500000e+02   3.7372349e-08   3.5525788e-08   1.3989922e-08   8.8739971e-09   1.2600570e-08
   3.1600000e+02   3.4697061e-08   3.3439014e-08   1.3561811e-08   7.9604130e-09   1.2362677e-08
   3.1700000e+02   3.2942755e-08   3.2135873e-08   1.2651597e-08   7.5693067e-09   1.1059891e-08
   3.1800000e+02   3.1437327e-08   3.0699708e-08   1.2216836e-08   7.3511468e-09   1.0655316e-08
   3.1900000e+02   3.1108263e-08   2.9585368e-08   1.1447374e-08   6.8752511e-09   1.0287774e-08
   3.2000000e+02   2.7648486e-08   2.9012523e-08   1.0217071e-08   6.5746852e-09   9.3161725e-09
   3.2100000e+02   2.6598292e-08   2.6322640e-08   9.4416620e-09   6.3975069e-09   9.0870638e-09
   3.2200000e+02   2.4754221e-08   2.5068004e-08   8.9161119e-09   6.1938401e-09   8.0171590e-09
   3.2300000e+02   2.3261235e-08   2.4341074e-08   8.5937544e-09   5.9775922e-09   7.8274927e-09
   3.2400000e+02   2.2670513e-08   2.2263927e-08   8.3348445e-09   5.1461925e-09   7.3967253e-09
   3.2500000e+02   2.0783207e-08   2.1500363e-08   7.3174340e-09   4.8285588e-09   7.2459254e-09
   3.2600000e+02   2.0549726e-08   2.0972019e-08   6.7872760e-09   4.7519713e-09   6.9316773e-09
   3.2700000e+02   1.8706946e-08   1.9941502e-08   6.6669126e-09   4.6053236e-09   6.0604687e-09
   3.2800000e+02   1.7150106e-08   1.8012251e-08   6.2806018e-09   4.1891435e-09   5.8480076e-09
   3.2900000e+02   1.6174650e-08   1.7409770e-08   6.0520336e-09   3.7761287e-09   5.7289086e-09
   3.3000000e+02   1.6067908e-08   1.6413371e-08   5.7926195e-09   3.5662520e-09   4.9863164e-09
   3.3100000e+02   1.3734178e-08   1.5243287e-08   5.1945685e-09   3.5070852e-09   4.5462734e-09
   3.3200000e+02   1.3212367e-08   1.4254048e-08   4.8852798e-09   3.2032939e-09   4.4219626e-09
   3.3300000e+02   1.2786759e-08   1.3786453e-08   4.5005077e-09   2.8311110e-09   4.3097418e-09
   3.3400000e+02   1.2510450e-08   1.3010076e-08   4.3691693e-09   2.7015886e-09   3.9933278e-09
   3.3500000e+02   1.1646253e-08   1.2462825e-08   4.1808826e-09   2.5787752e-09   3.8313981e-09
   3.3600000e+02   1.1343190e-08   1.2254539e-08   4.0490397e-09   2.3363284e-09   3.5838241e-09
   3.3700000e+02   1.0054341e-08   1.1693770e-08   3.5633593e-09   2.3077565e-09   3.2726150e-09
   3.3800000e+02   9.7971169e-09   1.0715133e-08   3.3919712e-09   2.2461437e-09   3.1080369e-09
   3.3900000e+02   9.4996253e-09   1.0394809e-08   3.2455255e-09   2.1245370e-09   2.9382023e-09
   3.4000000e+02   8.6706080e-09   1.0280719e-08   3.1257014e-09   2.0208061e-09   2.7781799e-09
   3.4100000e+02   8.2230790e-09   9.8168405e-09   2.9544430e-09   1.9154000e-09   2.5256285e-09
   3.4200000e+02   7.9849104e-09   9.4093121e-09   2.8750108e-09   1.7341655e-09   2.4997147e-09
   3.4300000e+02   7.5224174e-09   8.9570674e-09   2.8517816e-09   1.6874559e-09   2.3976059e-09
   3.4400000e+02   7.2813028e-09   8.7112991e-09   2.7011799e-09   1.6344480e-09   2.2521279e-09
   3.4500000e+02   6.9471970e-09   8.1618230e-09   2.2555805e-09   1.4705547e-09   2.1302641e-09
   3.4600000e+02   6.7525770e-09   7.6535949e-09   2.2065022e-09   1.4591331e-09   1.9746981e-09
   3.4700000e+02   6.3643586e-09   7.3463011e-09   2.1700176e-09   1.3237114e-09   1.7670729e-09
   3.4800000e+02   6.0709621e-09   7.0864787e-09   2.0263075e-09   1.2007828e-09   1.7365674e-09
   3.4900000e+02   5.6815801e-09   6.4351387e-09   1.9212370e-09   1.1033065e-09   1.6753485e-09
   3.5000000e+02   5.4477410e-09   6.0773247e-09   1.8581977e-09   9.8917836e-10   1.5861417e-09
   3.5100000e+02   5.3170772e-09   5.9015498e-09   1.7086832e-09   9.7088819e-10   1.4350587e-09
   3.5200000e+02   4.8538377e-09   5.4629133e-09   1.6808490e-09   8.6308159e-10   1.3931289e-09
   3.5300000e+02   4.7801629e-09   5.2500603e-09   1.5798172e-09   7.9960657e-10   1.3296944e-09
   3.5400000e+02   4.4699350e-09   5.0780497e-09   1.4298661e-09   7.2401414e-10   1.3017168e-09
   3.5500000e+02   4.2488373e-09   4.6253173e-09   1.2602501e-09   7.0066519e-10   1.2369653e-09
   3.5600000e+02   3.8600521e-09   4.6023482e-09   1.2297044e-09   6.6342895e-10   1.1272559e-09
   3.5700000e+02   3.7622247e-09   4.4986914e-09   1.1817678e-09   6.0439248e-10   1.0667783e-09
   3.5800000e+02   3.2626995e-09   4.3800621e-09   1.0925477e-09   5.6725085e-10   1.0367851e-09
   3.5900000e+02   3.1131781e-09   4.1100055e-09   1.0447394e-09   5.0836122e-10   1.0290714e-09
   3.6000000e+02   2.9624593e-09   3.9682193e-09   1.0223362e-09   4.9212846e-10   9.3097167e-10
   3.6100000e+02   2.9029663e-09   3.9192899e-09   9.9530127e-10   4.7352534e-10   9.2525218e-10
   3.6200000e+02   2.8931155e-09   3.3807048e-09   9.3988977e-10   4.4921511e-10   8.2876817e-10
   3.6300000e+02   2.5754930e-09   3.2599573e-09   9.1189776e-10   4.1262235e-10   7.9117174e-10
   3.6400000e+02   2.4885469e-09   3.2133266e-09   8.8987397e-10   3.7736796e-10   6.5568797e-10
   3.6500000e+02   2.2427779e-09   3.1576124e-09   8.1030421e-10   3.6487013e-10   6.3127027e-10
   3.6600000e+02   2.0885372e-09   3.0262001e-09   7.4604024e-10   3.4235680e-10   5.9497971e-10
   3.6700000e+02   2.0144145e-09   2.9412101e-09   7.2284706e-10   3.2008787e-10   5.7105482e-10
   3.6800000e+02   1.9114003e-09   2.7268864e-09   7.1210601e-10   2.9279551e-10   5.5042222e-10
   3.6900000e+02   1.8875945e-09   2.6035302e-09   6.4057910e-10   2.7580353e-10   5.4402274e-10
   3.7000000e+02   1.8255613e-09   2.4385116e-09   5.8740548e-10   2.6491151e-10   5.2347016e-10
   3.7100000e+02   1.7128957e-09   2.4251817e-09   5.7930740e-10   2.5772567e-10   4.9260161e-10
   3.7200000e+02   1.6060890e-09   2.2854151e-09   5.6704188e-10   2.3470290e-10   4.7174360e-10
   3.7300000e+02   1.5627636e-09   2.2037844e-09   4.9818514e-10   2.1950180e-10   4.3661111e-10
   3.7400000e+02   1.4629189e-09   2.0295468e-09   4.5076258e-10   2.1435940e-10   4.1793248e-10
   3.7500000e+02   1.4196454e-09   1.8946433e-09   4.2236344e-10   2.0520986e-10   3.8564094e-10
   3.7600000e+02   1.2962148e-09   1.8643163e-09   3.7675905e-10   1.9240207e-10   3.5978630e-10
   3.7700000e+02   1.1434283e-09   1.7869786e-09   3.4766254e-10   1.7257421e-10   3.3043913e-10
   3.7800000e+02   1.0684988e-09   1.7312978e-09   3.2653126e-10   1.6502479e-10   3.0705525e-10
   3.7900000e+02   9.8576172e-10   1.7046197e-09   3.0329061e-10   1.5453507e-10   2.8448876e-10
   3.8000000e+02   9.1205511e-10   1.6299523e-09   2.8940470e-10   1.4632507e-10   2.6218078e-10
   3.8100000e+02   8.4694639e-10   1.4941687e-09   2.5720622e-10   1.4156466e-10   2.3555087e-10
   3.8200000e+02   7.8540248e-10   1.3934521e-09   2.3970347e-10   1.2944709e-10   2.1142013e-10
   3.8300000e+02   6.9746723e-10   1.2553733e-09   2.1343714e-10   1.2628871e-10   1.9470129e-10
   3.8400000e+02   6.4050322e-10   1.2400821e-09   1.9020060e-10   1.1872996e-10   1.7268767e-10
   3.8500000e+02   5.4325411e-10   1.1858181e-09   1.7797207e-10   1.0477315e-10   1.5184266e-10
   3.8600000e+02   4.7429298e-10   1.0958582e-09   1.5357751e-10   1.0213961e-10   1.3609576e-10
   3.8700000e+02   4.2393064e-10   1.0685141e-09   1.3343211e-10   9.7332722e-11   1.1495092e-10
   3.8800000e+02   3.6901631e-10   1.0240626e-09   1.1512269e-10   9.0954304e-11   1.0269233e-10
   3.8900000e+02   3.0671224e-10   9.4623514e-10   9.2185718e-11   8.3980411e-11   8.4499990e-11
   3.9000000e+02   2.6670717e-10   9.1536770e-10   8.0150937e-11   7.8506462e-11   6.8185757e-11
   3.9100000e+02   2.0341524e-10   9.0741855e-10   6.3033812e-11   7.6426811e-11   6.1232843e-11
   3.9200000e+02   1.6772452e-10   8.8656559e-10   5.3371467e-11   7.4117424e-11   4.3075655e-11
   3.9300000e+02   1.3191769e-10   8.6845478e-10   4.0103464e-11   7.1311331e-11   3.5722257e-11
   3.9400000e+02   9.6050779e-11   8.5131603e-10   2.7797307e-11   6.3314022e-11   2.5211881e-11
   3.9500000e+02   6.3514832e-11   7.7161170e-10   2.0388826e-11   5.9844143e-11   1.7000063e-11
   3.9600000e+02   4.7423310e-11   7.5951863e-10   1.4313087e-11   5.6999721e-11   1.1812622e-11
   3.9700000e+02   2.5015317e-11   7.3937243e-10   8.1402723e-12   5.0558436e-11   6.5066078e-12
   3.9800000e+02   1.2412873e-11   7.0270966e-10   3.9278557e-12   4.8751177e-11   3.2336022e-12
   3.9900000e+02   4.0463277e-12   6.7923822e-10   9.9717317e-13   4.5732688e-11   9.6102439e-13


==> freq_data_tr1.txt <==
     nnz                       tr
     1.800000000000000e+01     5.307706283143323e+00
     1.900000000000000e+01     5.226115950075100e+00
     1.700000000000000e+01     5.170628991867469e+00
     1.200000000000000e+01     7.997093804303636e+00
     1.700000000000000e+01     5.135405534568252e+00
     2.000000000000000e+01     4.798220072020153e+00
     2.000000000000000e+01     5.065133816055671e+00
     1.800000000000000e+01     4.907674172697795e+00
     1.700000000000000e+01     5.106977398133077e+00
     1.200000000000000e+01     5.537791333558657e+00
     1.600000000000000e+01     6.001331971318229e+00
     1.600000000000000e+01     5.388834220306236e+00
     1.900000000000000e+01     4.731285409403909e+00
     1.600000000000000e+01     5.783135456406051e+00
     1.300000000000000e+01     6.287782523890767e+00
     2.100000000000000e+01     5.065564584811750e+00
     1.600000000000000e+01     5.509410127924142e+00
     1.500000000000000e+01     5.484533628227314e+00
     1.900000000000000e+01     5.009699017798926e+00
     1.500000000000000e+01     6.682373974622736e+00
     1.600000000000000e+01     5.622453790643172e+00
     1.700000000000000e+01     5.485081256276260e+00
     1.500000000000000e+01     6.926817686587632e+00
     1.800000000000000e+01     5.832636976088453e+00
     1.700000000000000e+01     5.563758470576642e+00
     1.300000000000000e+01     6.605124206035653e+00
     1.600000000000000e+01     5.655196480625971e+00
     1.700000000000000e+01     5.355669536447866e+00
     1.800000000000000e+01     4.971783160940324e+00
     1.600000000000000e+01     5.857118447905094e+00



==> freq_data_tr100.txt <==
     nnz                       tr
     1.900000000000000e+01     4.471455133972324e+00
     2.100000000000000e+01     4.226657615670129e+00
     2.000000000000000e+01     4.380398451815096e+00
     1.700000000000000e+01     4.663337621682638e+00
     2.200000000000000e+01     4.199108318287146e+00
     1.900000000000000e+01     4.543983141288571e+00
     2.000000000000000e+01     4.369539100906578e+00
     2.100000000000000e+01     4.332013181529517e+00
     2.000000000000000e+01     4.394073754307746e+00
     1.700000000000000e+01     4.702925008825683e+00
     2.000000000000000e+01     4.346977532267937e+00
     2.200000000000000e+01     4.281443598596250e+00
     2.100000000000000e+01     4.271531470530660e+00
     2.000000000000000e+01     4.335589692494475e+00
     2.000000000000000e+01     4.452625960642485e+00
     2.100000000000000e+01     4.294516864395407e+00
     2.200000000000000e+01     4.252973983217594e+00
     2.000000000000000e+01     4.426665551562879e+00
     1.900000000000000e+01     4.524535609437864e+00
     1.900000000000000e+01     4.465639198100240e+00
     2.000000000000000e+01     4.406909108442468e+00
     2.000000000000000e+01     4.346977532267937e+00
     2.100000000000000e+01     4.234882997299640e+00
     2.100000000000000e+01     4.272202038313814e+00
     2.100000000000000e+01     4.321848557241506e+00
     1.800000000000000e+01     4.527741255045569e+00
     2.000000000000000e+01     4.352345131071293e+00
     2.000000000000000e+01     4.430964196356039e+00
     1.900000000000000e+01     4.484851857383092e+00
     2.000000000000000e+01     4.509456413048342e+00



==> l1pts.txt <==
nnz   trace
51    3.5305
40    3.7732
33    3.9832
26    4.1819
19    4.7933
19    4.7933
16    5.2775
16    6.5913
13    5.5454
8     8.6189
7     12.0637
6     16.8605
17.0   5.0596
19.0   4.7782
19.0   4.7782
21.0   4.5161
23.0   4.2154
25.0   4.0941
29.0   3.9739
40.0   3.5977


==> penfun1.txt <==
   x               y
   0.0000000e+00   0.0000000e+00
   1.0000000e-03   2.0000000e-03
   2.0000000e-03   4.0000000e-03
   3.0000000e-03   6.0000000e-03
   4.0000000e-03   8.0000000e-03
   5.0000000e-03   1.0000000e-02
   6.0000000e-03   1.2000000e-02
   7.0000000e-03   1.4000000e-02
   8.0000000e-03   1.6000000e-02
   9.0000000e-03   1.8000000e-02
   1.0000000e-02   2.0000000e-02
   1.1000000e-02   2.2000000e-02
   1.2000000e-02   2.4000000e-02
   1.3000000e-02   2.6000000e-02
   1.4000000e-02   2.8000000e-02
   1.5000000e-02   3.0000000e-02
   1.6000000e-02   3.2000000e-02
   1.7000000e-02   3.4000000e-02
   1.8000000e-02   3.6000000e-02
   1.9000000e-02   3.8000000e-02
   2.0000000e-02   4.0000000e-02
   2.1000000e-02   4.2000000e-02
   2.2000000e-02   4.4000000e-02
   2.3000000e-02   4.6000000e-02
   2.4000000e-02   4.8000000e-02
   2.5000000e-02   5.0000000e-02
   2.6000000e-02   5.2000000e-02
   2.7000000e-02   5.4000000e-02
   2.8000000e-02   5.6000000e-02
   2.9000000e-02   5.8000000e-02
   3.0000000e-02   6.0000000e-02
   3.1000000e-02   6.2000000e-02
   3.2000000e-02   6.4000000e-02
   3.3000000e-02   6.6000000e-02
   3.4000000e-02   6.8000000e-02
   3.5000000e-02   7.0000000e-02
   3.6000000e-02   7.2000000e-02
   3.7000000e-02   7.4000000e-02
   3.8000000e-02   7.6000000e-02
   3.9000000e-02   7.8000000e-02
   4.0000000e-02   8.0000000e-02
   4.1000000e-02   8.2000000e-02
   4.2000000e-02   8.4000000e-02
   4.3000000e-02   8.6000000e-02
   4.4000000e-02   8.8000000e-02
   4.5000000e-02   9.0000000e-02
   4.6000000e-02   9.2000000e-02
   4.7000000e-02   9.4000000e-02
   4.8000000e-02   9.6000000e-02
   4.9000000e-02   9.8000000e-02
   5.0000000e-02   1.0000000e-01
   5.1000000e-02   1.0200000e-01
   5.2000000e-02   1.0400000e-01
   5.3000000e-02   1.0600000e-01
   5.4000000e-02   1.0800000e-01
   5.5000000e-02   1.1000000e-01
   5.6000000e-02   1.1200000e-01
   5.7000000e-02   1.1400000e-01
   5.8000000e-02   1.1600000e-01
   5.9000000e-02   1.1800000e-01
   6.0000000e-02   1.2000000e-01
   6.1000000e-02   1.2200000e-01
   6.2000000e-02   1.2400000e-01
   6.3000000e-02   1.2600000e-01
   6.4000000e-02   1.2800000e-01
   6.5000000e-02   1.3000000e-01
   6.6000000e-02   1.3200000e-01
   6.7000000e-02   1.3400000e-01
   6.8000000e-02   1.3600000e-01
   6.9000000e-02   1.3800000e-01
   7.0000000e-02   1.4000000e-01
   7.1000000e-02   1.4200000e-01
   7.2000000e-02   1.4400000e-01
   7.3000000e-02   1.4600000e-01
   7.4000000e-02   1.4800000e-01
   7.5000000e-02   1.5000000e-01
   7.6000000e-02   1.5200000e-01
   7.7000000e-02   1.5400000e-01
   7.8000000e-02   1.5600000e-01
   7.9000000e-02   1.5800000e-01
   8.0000000e-02   1.6000000e-01
   8.1000000e-02   1.6200000e-01
   8.2000000e-02   1.6400000e-01
   8.3000000e-02   1.6600000e-01
   8.4000000e-02   1.6800000e-01
   8.5000000e-02   1.7000000e-01
   8.6000000e-02   1.7200000e-01
   8.7000000e-02   1.7400000e-01
   8.8000000e-02   1.7600000e-01
   8.9000000e-02   1.7800000e-01
   9.0000000e-02   1.8000000e-01
   9.1000000e-02   1.8200000e-01
   9.2000000e-02   1.8400000e-01
   9.3000000e-02   1.8600000e-01
   9.4000000e-02   1.8800000e-01
   9.5000000e-02   1.9000000e-01
   9.6000000e-02   1.9200000e-01
   9.7000000e-02   1.9400000e-01
   9.8000000e-02   1.9600000e-01
   9.9000000e-02   1.9800000e-01
   1.0000000e-01   2.0000000e-01
   1.0100000e-01   2.0200000e-01
   1.0200000e-01   2.0400000e-01
   1.0300000e-01   2.0600000e-01
   1.0400000e-01   2.0800000e-01
   1.0500000e-01   2.1000000e-01
   1.0600000e-01   2.1200000e-01
   1.0700000e-01   2.1400000e-01
   1.0800000e-01   2.1600000e-01
   1.0900000e-01   2.1800000e-01
   1.1000000e-01   2.2000000e-01
   1.1100000e-01   2.2200000e-01
   1.1200000e-01   2.2400000e-01
   1.1300000e-01   2.2600000e-01
   1.1400000e-01   2.2800000e-01
   1.1500000e-01   2.3000000e-01
   1.1600000e-01   2.3200000e-01
   1.1700000e-01   2.3400000e-01
   1.1800000e-01   2.3600000e-01
   1.1900000e-01   2.3800000e-01
   1.2000000e-01   2.4000000e-01
   1.2100000e-01   2.4200000e-01
   1.2200000e-01   2.4400000e-01
   1.2300000e-01   2.4600000e-01
   1.2400000e-01   2.4800000e-01
   1.2500000e-01   2.5000000e-01
   1.2600000e-01   2.5200000e-01
   1.2700000e-01   2.5400000e-01
   1.2800000e-01   2.5600000e-01
   1.2900000e-01   2.5800000e-01
   1.3000000e-01   2.6000000e-01
   1.3100000e-01   2.6200000e-01
   1.3200000e-01   2.6400000e-01
   1.3300000e-01   2.6600000e-01
   1.3400000e-01   2.6800000e-01
   1.3500000e-01   2.7000000e-01
   1.3600000e-01   2.7200000e-01
   1.3700000e-01   2.7400000e-01
   1.3800000e-01   2.7600000e-01
   1.3900000e-01   2.7800000e-01
   1.4000000e-01   2.8000000e-01
   1.4100000e-01   2.8200000e-01
   1.4200000e-01   2.8400000e-01
   1.4300000e-01   2.8600000e-01
   1.4400000e-01   2.8800000e-01
   1.4500000e-01   2.9000000e-01
   1.4600000e-01   2.9200000e-01
   1.4700000e-01   2.9400000e-01
   1.4800000e-01   2.9600000e-01
   1.4900000e-01   2.9800000e-01
   1.5000000e-01   3.0000000e-01
   1.5100000e-01   3.0200000e-01
   1.5200000e-01   3.0400000e-01
   1.5300000e-01   3.0600000e-01
   1.5400000e-01   3.0800000e-01
   1.5500000e-01   3.1000000e-01
   1.5600000e-01   3.1200000e-01
   1.5700000e-01   3.1400000e-01
   1.5800000e-01   3.1600000e-01
   1.5900000e-01   3.1800000e-01
   1.6000000e-01   3.2000000e-01
   1.6100000e-01   3.2200000e-01
   1.6200000e-01   3.2400000e-01
   1.6300000e-01   3.2600000e-01
   1.6400000e-01   3.2800000e-01
   1.6500000e-01   3.3000000e-01
   1.6600000e-01   3.3200000e-01
   1.6700000e-01   3.3400000e-01
   1.6800000e-01   3.3600000e-01
   1.6900000e-01   3.3800000e-01
   1.7000000e-01   3.4000000e-01
   1.7100000e-01   3.4200000e-01
   1.7200000e-01   3.4400000e-01
   1.7300000e-01   3.4600000e-01
   1.7400000e-01   3.4800000e-01
   1.7500000e-01   3.5000000e-01
   1.7600000e-01   3.5200000e-01
   1.7700000e-01   3.5400000e-01
   1.7800000e-01   3.5600000e-01
   1.7900000e-01   3.5800000e-01
   1.8000000e-01   3.6000000e-01
   1.8100000e-01   3.6200000e-01
   1.8200000e-01   3.6400000e-01
   1.8300000e-01   3.6600000e-01
   1.8400000e-01   3.6800000e-01
   1.8500000e-01   3.7000000e-01
   1.8600000e-01   3.7200000e-01
   1.8700000e-01   3.7400000e-01
   1.8800000e-01   3.7600000e-01
   1.8900000e-01   3.7800000e-01
   1.9000000e-01   3.8000000e-01
   1.9100000e-01   3.8200000e-01
   1.9200000e-01   3.8400000e-01
   1.9300000e-01   3.8600000e-01
   1.9400000e-01   3.8800000e-01
   1.9500000e-01   3.9000000e-01
   1.9600000e-01   3.9200000e-01
   1.9700000e-01   3.9400000e-01
   1.9800000e-01   3.9600000e-01
   1.9900000e-01   3.9800000e-01
   2.0000000e-01   4.0000000e-01
   2.0100000e-01   4.0200000e-01
   2.0200000e-01   4.0400000e-01
   2.0300000e-01   4.0600000e-01
   2.0400000e-01   4.0800000e-01
   2.0500000e-01   4.1000000e-01
   2.0600000e-01   4.1200000e-01
   2.0700000e-01   4.1400000e-01
   2.0800000e-01   4.1600000e-01
   2.0900000e-01   4.1800000e-01
   2.1000000e-01   4.2000000e-01
   2.1100000e-01   4.2200000e-01
   2.1200000e-01   4.2400000e-01
   2.1300000e-01   4.2600000e-01
   2.1400000e-01   4.2800000e-01
   2.1500000e-01   4.3000000e-01
   2.1600000e-01   4.3200000e-01
   2.1700000e-01   4.3400000e-01
   2.1800000e-01   4.3600000e-01
   2.1900000e-01   4.3800000e-01
   2.2000000e-01   4.4000000e-01
   2.2100000e-01   4.4200000e-01
   2.2200000e-01   4.4400000e-01
   2.2300000e-01   4.4600000e-01
   2.2400000e-01   4.4800000e-01
   2.2500000e-01   4.5000000e-01
   2.2600000e-01   4.5200000e-01
   2.2700000e-01   4.5400000e-01
   2.2800000e-01   4.5600000e-01
   2.2900000e-01   4.5800000e-01
   2.3000000e-01   4.6000000e-01
   2.3100000e-01   4.6200000e-01
   2.3200000e-01   4.6400000e-01
   2.3300000e-01   4.6600000e-01
   2.3400000e-01   4.6800000e-01
   2.3500000e-01   4.7000000e-01
   2.3600000e-01   4.7200000e-01
   2.3700000e-01   4.7400000e-01
   2.3800000e-01   4.7600000e-01
   2.3900000e-01   4.7800000e-01
   2.4000000e-01   4.8000000e-01
   2.4100000e-01   4.8200000e-01
   2.4200000e-01   4.8400000e-01
   2.4300000e-01   4.8600000e-01
   2.4400000e-01   4.8800000e-01
   2.4500000e-01   4.9000000e-01
   2.4600000e-01   4.9200000e-01
   2.4700000e-01   4.9400000e-01
   2.4800000e-01   4.9600000e-01
   2.4900000e-01   4.9800000e-01
   2.5000000e-01   5.0000000e-01
   2.5100000e-01   5.0199733e-01
   2.5200000e-01   5.0398934e-01
   2.5300000e-01   5.0597603e-01
   2.5400000e-01   5.0795741e-01
   2.5500000e-01   5.0993348e-01
   2.5600000e-01   5.1190426e-01
   2.5700000e-01   5.1386974e-01
   2.5800000e-01   5.1582994e-01
   2.5900000e-01   5.1778486e-01
   2.6000000e-01   5.1973452e-01
   2.6100000e-01   5.2167891e-01
   2.6200000e-01   5.2361805e-01
   2.6300000e-01   5.2555194e-01
   2.6400000e-01   5.2748059e-01
   2.6500000e-01   5.2940400e-01
   2.6600000e-01   5.3132219e-01
   2.6700000e-01   5.3323516e-01
   2.6800000e-01   5.3514291e-01
   2.6900000e-01   5.3704546e-01
   2.7000000e-01   5.3894281e-01
   2.7100000e-01   5.4083498e-01
   2.7200000e-01   5.4272195e-01
   2.7300000e-01   5.4460375e-01
   2.7400000e-01   5.4648038e-01
   2.7500000e-01   5.4835185e-01
   2.7600000e-01   5.5021816e-01
   2.7700000e-01   5.5207933e-01
   2.7800000e-01   5.5393535e-01
   2.7900000e-01   5.5578624e-01
   2.8000000e-01   5.5763200e-01
   2.8100000e-01   5.5947264e-01
   2.8200000e-01   5.6130817e-01
   2.8300000e-01   5.6313859e-01
   2.8400000e-01   5.6496392e-01
   2.8500000e-01   5.6678415e-01
   2.8600000e-01   5.6859930e-01
   2.8700000e-01   5.7040937e-01
   2.8800000e-01   5.7221437e-01
   2.8900000e-01   5.7401430e-01
   2.9000000e-01   5.7580919e-01
   2.9100000e-01   5.7759902e-01
   2.9200000e-01   5.7938381e-01
   2.9300000e-01   5.8116356e-01
   2.9400000e-01   5.8293829e-01
   2.9500000e-01   5.8470800e-01
   2.9600000e-01   5.8647269e-01
   2.9700000e-01   5.8823238e-01
   2.9800000e-01   5.8998707e-01
   2.9900000e-01   5.9173677e-01
   3.0000000e-01   5.9348148e-01
   3.0100000e-01   5.9522122e-01
   3.0200000e-01   5.9695598e-01
   3.0300000e-01   5.9868578e-01
   3.0400000e-01   6.0041062e-01
   3.0500000e-01   6.0213052e-01
   3.0600000e-01   6.0384547e-01
   3.0700000e-01   6.0555549e-01
   3.0800000e-01   6.0726058e-01
   3.0900000e-01   6.0896075e-01
   3.1000000e-01   6.1065600e-01
   3.1100000e-01   6.1234635e-01
   3.1200000e-01   6.1403180e-01
   3.1300000e-01   6.1571235e-01
   3.1400000e-01   6.1738802e-01
   3.1500000e-01   6.1905881e-01
   3.1600000e-01   6.2072474e-01
   3.1700000e-01   6.2238579e-01
   3.1800000e-01   6.2404199e-01
   3.1900000e-01   6.2569334e-01
   3.2000000e-01   6.2733985e-01
   3.2100000e-01   6.2898152e-01
   3.2200000e-01   6.3061837e-01
   3.2300000e-01   6.3225039e-01
   3.2400000e-01   6.3387760e-01
   3.2500000e-01   6.3550000e-01
   3.2600000e-01   6.3711760e-01
   3.2700000e-01   6.3873041e-01
   3.2800000e-01   6.4033843e-01
   3.2900000e-01   6.4194168e-01
   3.3000000e-01   6.4354015e-01
   3.3100000e-01   6.4513386e-01
   3.3200000e-01   6.4672281e-01
   3.3300000e-01   6.4830701e-01
   3.3400000e-01   6.4988646e-01
   3.3500000e-01   6.5146119e-01
   3.3600000e-01   6.5303118e-01
   3.3700000e-01   6.5459645e-01
   3.3800000e-01   6.5615700e-01
   3.3900000e-01   6.5771285e-01
   3.4000000e-01   6.5926400e-01
   3.4100000e-01   6.6081045e-01
   3.4200000e-01   6.6235222e-01
   3.4300000e-01   6.6388931e-01
   3.4400000e-01   6.6542173e-01
   3.4500000e-01   6.6694948e-01
   3.4600000e-01   6.6847258e-01
   3.4700000e-01   6.6999102e-01
   3.4800000e-01   6.7150482e-01
   3.4900000e-01   6.7301398e-01
   3.5000000e-01   6.7451852e-01
   3.5100000e-01   6.7601843e-01
   3.5200000e-01   6.7751373e-01
   3.5300000e-01   6.7900442e-01
   3.5400000e-01   6.8049051e-01
   3.5500000e-01   6.8197200e-01
   3.5600000e-01   6.8344891e-01
   3.5700000e-01   6.8492124e-01
   3.5800000e-01   6.8638899e-01
   3.5900000e-01   6.8785218e-01
   3.6000000e-01   6.8931081e-01
   3.6100000e-01   6.9076490e-01
   3.6200000e-01   6.9221443e-01
   3.6300000e-01   6.9365943e-01
   3.6400000e-01   6.9509990e-01
   3.6500000e-01   6.9653585e-01
   3.6600000e-01   6.9796728e-01
   3.6700000e-01   6.9939421e-01
   3.6800000e-01   7.0081663e-01
   3.6900000e-01   7.0223456e-01
   3.7000000e-01   7.0364800e-01
   3.7100000e-01   7.0505696e-01
   3.7200000e-01   7.0646145e-01
   3.7300000e-01   7.0786147e-01
   3.7400000e-01   7.0925704e-01
   3.7500000e-01   7.1064815e-01
   3.7600000e-01   7.1203482e-01
   3.7700000e-01   7.1341705e-01
   3.7800000e-01   7.1479485e-01
   3.7900000e-01   7.1616822e-01
   3.8000000e-01   7.1753719e-01
   3.8100000e-01   7.1890174e-01
   3.8200000e-01   7.2026189e-01
   3.8300000e-01   7.2161764e-01
   3.8400000e-01   7.2296901e-01
   3.8500000e-01   7.2431600e-01
   3.8600000e-01   7.2565861e-01
   3.8700000e-01   7.2699686e-01
   3.8800000e-01   7.2833075e-01
   3.8900000e-01   7.2966029e-01
   3.9000000e-01   7.3098548e-01
   3.9100000e-01   7.3230634e-01
   3.9200000e-01   7.3362286e-01
   3.9300000e-01   7.3493506e-01
   3.9400000e-01   7.3624294e-01
   3.9500000e-01   7.3754652e-01
   3.9600000e-01   7.3884579e-01
   3.9700000e-01   7.4014077e-01
   3.9800000e-01   7.4143146e-01
   3.9900000e-01   7.4271787e-01
   4.0000000e-01   7.4400000e-01
   4.0100000e-01   7.4527787e-01
   4.0200000e-01   7.4655148e-01
   4.0300000e-01   7.4782083e-01
   4.0400000e-01   7.4908594e-01
   4.0500000e-01   7.5034681e-01
   4.0600000e-01   7.5160346e-01
   4.0700000e-01   7.5285587e-01
   4.0800000e-01   7.5410407e-01
   4.0900000e-01   7.5534806e-01
   4.1000000e-01   7.5658785e-01
   4.1100000e-01   7.5782344e-01
   4.1200000e-01   7.5905485e-01
   4.1300000e-01   7.6028207e-01
   4.1400000e-01   7.6150512e-01
   4.1500000e-01   7.6272400e-01
   4.1600000e-01   7.6393872e-01
   4.1700000e-01   7.6514929e-01
   4.1800000e-01   7.6635571e-01
   4.1900000e-01   7.6755800e-01
   4.2000000e-01   7.6875615e-01
   4.2100000e-01   7.6995018e-01
   4.2200000e-01   7.7114009e-01
   4.2300000e-01   7.7232589e-01
   4.2400000e-01   7.7350758e-01
   4.2500000e-01   7.7468519e-01
   4.2600000e-01   7.7585870e-01
   4.2700000e-01   7.7702813e-01
   4.2800000e-01   7.7819348e-01
   4.2900000e-01   7.7935477e-01
   4.3000000e-01   7.8051200e-01
   4.3100000e-01   7.8166517e-01
   4.3200000e-01   7.8281430e-01
   4.3300000e-01   7.8395939e-01
   4.3400000e-01   7.8510045e-01
   4.3500000e-01   7.8623748e-01
   4.3600000e-01   7.8737050e-01
   4.3700000e-01   7.8849950e-01
   4.3800000e-01   7.8962450e-01
   4.3900000e-01   7.9074550e-01
   4.4000000e-01   7.9186252e-01
   4.4100000e-01   7.9297555e-01
   4.4200000e-01   7.9408461e-01
   4.4300000e-01   7.9518970e-01
   4.4400000e-01   7.9629083e-01
   4.4500000e-01   7.9738800e-01
   4.4600000e-01   7.9848123e-01
   4.4700000e-01   7.9957052e-01
   4.4800000e-01   8.0065587e-01
   4.4900000e-01   8.0173730e-01
   4.5000000e-01   8.0281481e-01
   4.5100000e-01   8.0388842e-01
   4.5200000e-01   8.0495811e-01
   4.5300000e-01   8.0602391e-01
   4.5400000e-01   8.0708582e-01
   4.5500000e-01   8.0814385e-01
   4.5600000e-01   8.0919800e-01
   4.5700000e-01   8.1024829e-01
   4.5800000e-01   8.1129471e-01
   4.5900000e-01   8.1233728e-01
   4.6000000e-01   8.1337600e-01
   4.6100000e-01   8.1441088e-01
   4.6200000e-01   8.1544193e-01
   4.6300000e-01   8.1646915e-01
   4.6400000e-01   8.1749256e-01
   4.6500000e-01   8.1851215e-01
   4.6600000e-01   8.1952794e-01
   4.6700000e-01   8.2053993e-01
   4.6800000e-01   8.2154813e-01
   4.6900000e-01   8.2255254e-01
   4.7000000e-01   8.2355319e-01
   4.7100000e-01   8.2455006e-01
   4.7200000e-01   8.2554317e-01
   4.7300000e-01   8.2653252e-01
   4.7400000e-01   8.2751813e-01
   4.7500000e-01   8.2850000e-01
   4.7600000e-01   8.2947813e-01
   4.7700000e-01   8.3045254e-01
   4.7800000e-01   8.3142323e-01
   4.7900000e-01   8.3239021e-01
   4.8000000e-01   8.3335348e-01
   4.8100000e-01   8.3431306e-01
   4.8200000e-01   8.3526894e-01
   4.8300000e-01   8.3622114e-01
   4.8400000e-01   8.3716966e-01
   4.8500000e-01   8.3811452e-01
   4.8600000e-01   8.3905571e-01
   4.8700000e-01   8.3999325e-01
   4.8800000e-01   8.4092714e-01
   4.8900000e-01   8.4185739e-01
   4.9000000e-01   8.4278400e-01
   4.9100000e-01   8.4370699e-01
   4.9200000e-01   8.4462636e-01
   4.9300000e-01   8.4554211e-01
   4.9400000e-01   8.4645426e-01
   4.9500000e-01   8.4736281e-01
   4.9600000e-01   8.4826778e-01
   4.9700000e-01   8.4916915e-01
   4.9800000e-01   8.5006695e-01
   4.9900000e-01   8.5096118e-01
   5.0000000e-01   8.5185185e-01
   5.0100000e-01   8.5273896e-01
   5.0200000e-01   8.5362253e-01
   5.0300000e-01   8.5450255e-01
   5.0400000e-01   8.5537904e-01
   5.0500000e-01   8.5625200e-01
   5.0600000e-01   8.5712144e-01
   5.0700000e-01   8.5798737e-01
   5.0800000e-01   8.5884979e-01
   5.0900000e-01   8.5970872e-01
   5.1000000e-01   8.6056415e-01
   5.1100000e-01   8.6141610e-01
   5.1200000e-01   8.6226457e-01
   5.1300000e-01   8.6310957e-01
   5.1400000e-01   8.6395110e-01
   5.1500000e-01   8.6478919e-01
   5.1600000e-01   8.6562382e-01
   5.1700000e-01   8.6645501e-01
   5.1800000e-01   8.6728276e-01
   5.1900000e-01   8.6810709e-01
   5.2000000e-01   8.6892800e-01
   5.2100000e-01   8.6974549e-01
   5.2200000e-01   8.7055958e-01
   5.2300000e-01   8.7137027e-01
   5.2400000e-01   8.7217757e-01
   5.2500000e-01   8.7298148e-01
   5.2600000e-01   8.7378202e-01
   5.2700000e-01   8.7457918e-01
   5.2800000e-01   8.7537298e-01
   5.2900000e-01   8.7616342e-01
   5.3000000e-01   8.7695052e-01
   5.3100000e-01   8.7773427e-01
   5.3200000e-01   8.7851469e-01
   5.3300000e-01   8.7929178e-01
   5.3400000e-01   8.8006555e-01
   5.3500000e-01   8.8083600e-01
   5.3600000e-01   8.8160315e-01
   5.3700000e-01   8.8236700e-01
   5.3800000e-01   8.8312755e-01
   5.3900000e-01   8.8388482e-01
   5.4000000e-01   8.8463881e-01
   5.4100000e-01   8.8538954e-01
   5.4200000e-01   8.8613699e-01
   5.4300000e-01   8.8688119e-01
   5.4400000e-01   8.8762214e-01
   5.4500000e-01   8.8835985e-01
   5.4600000e-01   8.8909432e-01
   5.4700000e-01   8.8982557e-01
   5.4800000e-01   8.9055359e-01
   5.4900000e-01   8.9127840e-01
   5.5000000e-01   8.9200000e-01
   5.5100000e-01   8.9271840e-01
   5.5200000e-01   8.9343361e-01
   5.5300000e-01   8.9414563e-01
   5.5400000e-01   8.9485448e-01
   5.5500000e-01   8.9556015e-01
   5.5600000e-01   8.9626266e-01
   5.5700000e-01   8.9696201e-01
   5.5800000e-01   8.9765821e-01
   5.5900000e-01   8.9835126e-01
   5.6000000e-01   8.9904119e-01
   5.6100000e-01   8.9972798e-01
   5.6200000e-01   9.0041165e-01
   5.6300000e-01   9.0109220e-01
   5.6400000e-01   9.0176965e-01
   5.6500000e-01   9.0244400e-01
   5.6600000e-01   9.0311525e-01
   5.6700000e-01   9.0378342e-01
   5.6800000e-01   9.0444851e-01
   5.6900000e-01   9.0511053e-01
   5.7000000e-01   9.0576948e-01
   5.7100000e-01   9.0642538e-01
   5.7200000e-01   9.0707822e-01
   5.7300000e-01   9.0772802e-01
   5.7400000e-01   9.0837478e-01
   5.7500000e-01   9.0901852e-01
   5.7600000e-01   9.0965923e-01
   5.7700000e-01   9.1029693e-01
   5.7800000e-01   9.1093162e-01
   5.7900000e-01   9.1156331e-01
   5.8000000e-01   9.1219200e-01
   5.8100000e-01   9.1281771e-01
   5.8200000e-01   9.1344044e-01
   5.8300000e-01   9.1406019e-01
   5.8400000e-01   9.1467698e-01
   5.8500000e-01   9.1529081e-01
   5.8600000e-01   9.1590170e-01
   5.8700000e-01   9.1650963e-01
   5.8800000e-01   9.1711463e-01
   5.8900000e-01   9.1771670e-01
   5.9000000e-01   9.1831585e-01
   5.9100000e-01   9.1891208e-01
   5.9200000e-01   9.1950541e-01
   5.9300000e-01   9.2009583e-01
   5.9400000e-01   9.2068336e-01
   5.9500000e-01   9.2126800e-01
   5.9600000e-01   9.2184976e-01
   5.9700000e-01   9.2242865e-01
   5.9800000e-01   9.2300467e-01
   5.9900000e-01   9.2357784e-01
   6.0000000e-01   9.2414815e-01
   6.0100000e-01   9.2471562e-01
   6.0200000e-01   9.2528025e-01
   6.0300000e-01   9.2584205e-01
   6.0400000e-01   9.2640102e-01
   6.0500000e-01   9.2695719e-01
   6.0600000e-01   9.2751054e-01
   6.0700000e-01   9.2806109e-01
   6.0800000e-01   9.2860884e-01
   6.0900000e-01   9.2915381e-01
   6.1000000e-01   9.2969600e-01
   6.1100000e-01   9.3023541e-01
   6.1200000e-01   9.3077206e-01
   6.1300000e-01   9.3130595e-01
   6.1400000e-01   9.3183709e-01
   6.1500000e-01   9.3236548e-01
   6.1600000e-01   9.3289114e-01
   6.1700000e-01   9.3341406e-01
   6.1800000e-01   9.3393426e-01
   6.1900000e-01   9.3445174e-01
   6.2000000e-01   9.3496652e-01
   6.2100000e-01   9.3547859e-01
   6.2200000e-01   9.3598797e-01
   6.2300000e-01   9.3649466e-01
   6.2400000e-01   9.3699867e-01
   6.2500000e-01   9.3750000e-01
   6.2600000e-01   9.3799867e-01
   6.2700000e-01   9.3849468e-01
   6.2800000e-01   9.3898803e-01
   6.2900000e-01   9.3947874e-01
   6.3000000e-01   9.3996681e-01
   6.3100000e-01   9.4045226e-01
   6.3200000e-01   9.4093507e-01
   6.3300000e-01   9.4141527e-01
   6.3400000e-01   9.4189286e-01
   6.3500000e-01   9.4236785e-01
   6.3600000e-01   9.4284024e-01
   6.3700000e-01   9.4331005e-01
   6.3800000e-01   9.4377727e-01
   6.3900000e-01   9.4424192e-01
   6.4000000e-01   9.4470400e-01
   6.4100000e-01   9.4516352e-01
   6.4200000e-01   9.4562049e-01
   6.4300000e-01   9.4607491e-01
   6.4400000e-01   9.4652680e-01
   6.4500000e-01   9.4697615e-01
   6.4600000e-01   9.4742298e-01
   6.4700000e-01   9.4786729e-01
   6.4800000e-01   9.4830909e-01
   6.4900000e-01   9.4874838e-01
   6.5000000e-01   9.4918519e-01
   6.5100000e-01   9.4961950e-01
   6.5200000e-01   9.5005133e-01
   6.5300000e-01   9.5048068e-01
   6.5400000e-01   9.5090757e-01
   6.5500000e-01   9.5133200e-01
   6.5600000e-01   9.5175397e-01
   6.5700000e-01   9.5217350e-01
   6.5800000e-01   9.5259059e-01
   6.5900000e-01   9.5300525e-01
   6.6000000e-01   9.5341748e-01
   6.6100000e-01   9.5382730e-01
   6.6200000e-01   9.5423470e-01
   6.6300000e-01   9.5463970e-01
   6.6400000e-01   9.5504230e-01
   6.6500000e-01   9.5544252e-01
   6.6600000e-01   9.5584035e-01
   6.6700000e-01   9.5623581e-01
   6.6800000e-01   9.5662890e-01
   6.6900000e-01   9.5701963e-01
   6.7000000e-01   9.5740800e-01
   6.7100000e-01   9.5779403e-01
   6.7200000e-01   9.5817772e-01
   6.7300000e-01   9.5855907e-01
   6.7400000e-01   9.5893810e-01
   6.7500000e-01   9.5931481e-01
   6.7600000e-01   9.5968922e-01
   6.7700000e-01   9.6006131e-01
   6.7800000e-01   9.6043111e-01
   6.7900000e-01   9.6079862e-01
   6.8000000e-01   9.6116385e-01
   6.8100000e-01   9.6152680e-01
   6.8200000e-01   9.6188749e-01
   6.8300000e-01   9.6224591e-01
   6.8400000e-01   9.6260208e-01
   6.8500000e-01   9.6295600e-01
   6.8600000e-01   9.6330768e-01
   6.8700000e-01   9.6365713e-01
   6.8800000e-01   9.6400435e-01
   6.8900000e-01   9.6434936e-01
   6.9000000e-01   9.6469215e-01
   6.9100000e-01   9.6503274e-01
   6.9200000e-01   9.6537113e-01
   6.9300000e-01   9.6570733e-01
   6.9400000e-01   9.6604134e-01
   6.9500000e-01   9.6637319e-01
   6.9600000e-01   9.6670286e-01
   6.9700000e-01   9.6703037e-01
   6.9800000e-01   9.6735572e-01
   6.9900000e-01   9.6767893e-01
   7.0000000e-01   9.6800000e-01
   7.0100000e-01   9.6831893e-01
   7.0200000e-01   9.6863574e-01
   7.0300000e-01   9.6895043e-01
   7.0400000e-01   9.6926301e-01
   7.0500000e-01   9.6957348e-01
   7.0600000e-01   9.6988186e-01
   7.0700000e-01   9.7018814e-01
   7.0800000e-01   9.7049234e-01
   7.0900000e-01   9.7079446e-01
   7.1000000e-01   9.7109452e-01
   7.1100000e-01   9.7139251e-01
   7.1200000e-01   9.7168845e-01
   7.1300000e-01   9.7198234e-01
   7.1400000e-01   9.7227419e-01
   7.1500000e-01   9.7256400e-01
   7.1600000e-01   9.7285179e-01
   7.1700000e-01   9.7313756e-01
   7.1800000e-01   9.7342131e-01
   7.1900000e-01   9.7370306e-01
   7.2000000e-01   9.7398281e-01
   7.2100000e-01   9.7426058e-01
   7.2200000e-01   9.7453635e-01
   7.2300000e-01   9.7481015e-01
   7.2400000e-01   9.7508198e-01
   7.2500000e-01   9.7535185e-01
   7.2600000e-01   9.7561976e-01
   7.2700000e-01   9.7588573e-01
   7.2800000e-01   9.7614975e-01
   7.2900000e-01   9.7641184e-01
   7.3000000e-01   9.7667200e-01
   7.3100000e-01   9.7693024e-01
   7.3200000e-01   9.7718657e-01
   7.3300000e-01   9.7744099e-01
   7.3400000e-01   9.7769352e-01
   7.3500000e-01   9.7794415e-01
   7.3600000e-01   9.7819290e-01
   7.3700000e-01   9.7843977e-01
   7.3800000e-01   9.7868477e-01
   7.3900000e-01   9.7892790e-01
   7.4000000e-01   9.7916919e-01
   7.4100000e-01   9.7940862e-01
   7.4200000e-01   9.7964621e-01
   7.4300000e-01   9.7988196e-01
   7.4400000e-01   9.8011589e-01
   7.4500000e-01   9.8034800e-01
   7.4600000e-01   9.8057829e-01
   7.4700000e-01   9.8080678e-01
   7.4800000e-01   9.8103347e-01
   7.4900000e-01   9.8125837e-01
   7.5000000e-01   9.8148148e-01
   7.5100000e-01   9.8170282e-01
   7.5200000e-01   9.8192238e-01
   7.5300000e-01   9.8214018e-01
   7.5400000e-01   9.8235622e-01
   7.5500000e-01   9.8257052e-01
   7.5600000e-01   9.8278307e-01
   7.5700000e-01   9.8299389e-01
   7.5800000e-01   9.8320298e-01
   7.5900000e-01   9.8341035e-01
   7.6000000e-01   9.8361600e-01
   7.6100000e-01   9.8381995e-01
   7.6200000e-01   9.8402220e-01
   7.6300000e-01   9.8422275e-01
   7.6400000e-01   9.8442162e-01
   7.6500000e-01   9.8461881e-01
   7.6600000e-01   9.8481434e-01
   7.6700000e-01   9.8500819e-01
   7.6800000e-01   9.8520039e-01
   7.6900000e-01   9.8539094e-01
   7.7000000e-01   9.8557985e-01
   7.7100000e-01   9.8576712e-01
   7.7200000e-01   9.8595277e-01
   7.7300000e-01   9.8613679e-01
   7.7400000e-01   9.8631920e-01
   7.7500000e-01   9.8650000e-01
   7.7600000e-01   9.8667920e-01
   7.7700000e-01   9.8685681e-01
   7.7800000e-01   9.8703283e-01
   7.7900000e-01   9.8720728e-01
   7.8000000e-01   9.8738015e-01
   7.8100000e-01   9.8755146e-01
   7.8200000e-01   9.8772121e-01
   7.8300000e-01   9.8788941e-01
   7.8400000e-01   9.8805606e-01
   7.8500000e-01   9.8822119e-01
   7.8600000e-01   9.8838478e-01
   7.8700000e-01   9.8854685e-01
   7.8800000e-01   9.8870740e-01
   7.8900000e-01   9.8886645e-01
   7.9000000e-01   9.8902400e-01
   7.9100000e-01   9.8918005e-01
   7.9200000e-01   9.8933462e-01
   7.9300000e-01   9.8948771e-01
   7.9400000e-01   9.8963933e-01
   7.9500000e-01   9.8978948e-01
   7.9600000e-01   9.8993818e-01
   7.9700000e-01   9.9008542e-01
   7.9800000e-01   9.9023122e-01
   7.9900000e-01   9.9037558e-01
   8.0000000e-01   9.9051852e-01
   8.0100000e-01   9.9066003e-01
   8.0200000e-01   9.9080013e-01
   8.0300000e-01   9.9093882e-01
   8.0400000e-01   9.9107611e-01
   8.0500000e-01   9.9121200e-01
   8.0600000e-01   9.9134651e-01
   8.0700000e-01   9.9147964e-01
   8.0800000e-01   9.9161139e-01
   8.0900000e-01   9.9174178e-01
   8.1000000e-01   9.9187081e-01
   8.1100000e-01   9.9199850e-01
   8.1200000e-01   9.9212483e-01
   8.1300000e-01   9.9224983e-01
   8.1400000e-01   9.9237350e-01
   8.1500000e-01   9.9249585e-01
   8.1600000e-01   9.9261688e-01
   8.1700000e-01   9.9273661e-01
   8.1800000e-01   9.9285503e-01
   8.1900000e-01   9.9297216e-01
   8.2000000e-01   9.9308800e-01
   8.2100000e-01   9.9320256e-01
   8.2200000e-01   9.9331585e-01
   8.2300000e-01   9.9342787e-01
   8.2400000e-01   9.9353864e-01
   8.2500000e-01   9.9364815e-01
   8.2600000e-01   9.9375642e-01
   8.2700000e-01   9.9386345e-01
   8.2800000e-01   9.9396925e-01
   8.2900000e-01   9.9407382e-01
   8.3000000e-01   9.9417719e-01
   8.3100000e-01   9.9427934e-01
   8.3200000e-01   9.9438029e-01
   8.3300000e-01   9.9448004e-01
   8.3400000e-01   9.9457861e-01
   8.3500000e-01   9.9467600e-01
   8.3600000e-01   9.9477221e-01
   8.3700000e-01   9.9486726e-01
   8.3800000e-01   9.9496115e-01
   8.3900000e-01   9.9505389e-01
   8.4000000e-01   9.9514548e-01
   8.4100000e-01   9.9523594e-01
   8.4200000e-01   9.9532526e-01
   8.4300000e-01   9.9541346e-01
   8.4400000e-01   9.9550054e-01
   8.4500000e-01   9.9558652e-01
   8.4600000e-01   9.9567139e-01
   8.4700000e-01   9.9575517e-01
   8.4800000e-01   9.9583786e-01
   8.4900000e-01   9.9591947e-01
   8.5000000e-01   9.9600000e-01
   8.5100000e-01   9.9607947e-01
   8.5200000e-01   9.9615788e-01
   8.5300000e-01   9.9623523e-01
   8.5400000e-01   9.9631154e-01
   8.5500000e-01   9.9638681e-01
   8.5600000e-01   9.9646106e-01
   8.5700000e-01   9.9653427e-01
   8.5800000e-01   9.9660647e-01
   8.5900000e-01   9.9667766e-01
   8.6000000e-01   9.9674785e-01
   8.6100000e-01   9.9681704e-01
   8.6200000e-01   9.9688525e-01
   8.6300000e-01   9.9695247e-01
   8.6400000e-01   9.9701872e-01
   8.6500000e-01   9.9708400e-01
   8.6600000e-01   9.9714832e-01
   8.6700000e-01   9.9721169e-01
   8.6800000e-01   9.9727411e-01
   8.6900000e-01   9.9733560e-01
   8.7000000e-01   9.9739615e-01
   8.7100000e-01   9.9745578e-01
   8.7200000e-01   9.9751449e-01
   8.7300000e-01   9.9757229e-01
   8.7400000e-01   9.9762918e-01
   8.7500000e-01   9.9768519e-01
   8.7600000e-01   9.9774030e-01
   8.7700000e-01   9.9779453e-01
   8.7800000e-01   9.9784788e-01
   8.7900000e-01   9.9790037e-01
   8.8000000e-01   9.9795200e-01
   8.8100000e-01   9.9800277e-01
   8.8200000e-01   9.9805270e-01
   8.8300000e-01   9.9810179e-01
   8.8400000e-01   9.9815005e-01
   8.8500000e-01   9.9819748e-01
   8.8600000e-01   9.9824410e-01
   8.8700000e-01   9.9828990e-01
   8.8800000e-01   9.9833490e-01
   8.8900000e-01   9.9837910e-01
   8.9000000e-01   9.9842252e-01
   8.9100000e-01   9.9846515e-01
   8.9200000e-01   9.9850701e-01
   8.9300000e-01   9.9854810e-01
   8.9400000e-01   9.9858843e-01
   8.9500000e-01   9.9862800e-01
   8.9600000e-01   9.9866683e-01
   8.9700000e-01   9.9870492e-01
   8.9800000e-01   9.9874227e-01
   8.9900000e-01   9.9877890e-01
   9.0000000e-01   9.9881481e-01
   9.0100000e-01   9.9885002e-01
   9.0200000e-01   9.9888451e-01
   9.0300000e-01   9.9891831e-01
   9.0400000e-01   9.9895142e-01
   9.0500000e-01   9.9898385e-01
   9.0600000e-01   9.9901560e-01
   9.0700000e-01   9.9904669e-01
   9.0800000e-01   9.9907711e-01
   9.0900000e-01   9.9910688e-01
   9.1000000e-01   9.9913600e-01
   9.1100000e-01   9.9916448e-01
   9.1200000e-01   9.9919233e-01
   9.1300000e-01   9.9921955e-01
   9.1400000e-01   9.9924616e-01
   9.1500000e-01   9.9927215e-01
   9.1600000e-01   9.9929754e-01
   9.1700000e-01   9.9932233e-01
   9.1800000e-01   9.9934653e-01
   9.1900000e-01   9.9937014e-01
   9.2000000e-01   9.9939319e-01
   9.2100000e-01   9.9941566e-01
   9.2200000e-01   9.9943757e-01
   9.2300000e-01   9.9945892e-01
   9.2400000e-01   9.9947973e-01
   9.2500000e-01   9.9950000e-01
   9.2600000e-01   9.9951973e-01
   9.2700000e-01   9.9953894e-01
   9.2800000e-01   9.9955763e-01
   9.2900000e-01   9.9957581e-01
   9.3000000e-01   9.9959348e-01
   9.3100000e-01   9.9961066e-01
   9.3200000e-01   9.9962734e-01
   9.3300000e-01   9.9964354e-01
   9.3400000e-01   9.9965926e-01
   9.3500000e-01   9.9967452e-01
   9.3600000e-01   9.9968931e-01
   9.3700000e-01   9.9970365e-01
   9.3800000e-01   9.9971754e-01
   9.3900000e-01   9.9973099e-01
   9.4000000e-01   9.9974400e-01
   9.4100000e-01   9.9975659e-01
   9.4200000e-01   9.9976876e-01
   9.4300000e-01   9.9978051e-01
   9.4400000e-01   9.9979186e-01
   9.4500000e-01   9.9980281e-01
   9.4600000e-01   9.9981338e-01
   9.4700000e-01   9.9982355e-01
   9.4800000e-01   9.9983335e-01
   9.4900000e-01   9.9984278e-01
   9.5000000e-01   9.9985185e-01
   9.5100000e-01   9.9986056e-01
   9.5200000e-01   9.9986893e-01
   9.5300000e-01   9.9987695e-01
   9.5400000e-01   9.9988464e-01
   9.5500000e-01   9.9989200e-01
   9.5600000e-01   9.9989904e-01
   9.5700000e-01   9.9990577e-01
   9.5800000e-01   9.9991219e-01
   9.5900000e-01   9.9991832e-01
   9.6000000e-01   9.9992415e-01
   9.6100000e-01   9.9992970e-01
   9.6200000e-01   9.9993497e-01
   9.6300000e-01   9.9993997e-01
   9.6400000e-01   9.9994470e-01
   9.6500000e-01   9.9994919e-01
   9.6600000e-01   9.9995342e-01
   9.6700000e-01   9.9995741e-01
   9.6800000e-01   9.9996116e-01
   9.6900000e-01   9.9996469e-01
   9.7000000e-01   9.9996800e-01
   9.7100000e-01   9.9997109e-01
   9.7200000e-01   9.9997398e-01
   9.7300000e-01   9.9997667e-01
   9.7400000e-01   9.9997917e-01
   9.7500000e-01   9.9998148e-01
   9.7600000e-01   9.9998362e-01
   9.7700000e-01   9.9998558e-01
   9.7800000e-01   9.9998738e-01
   9.7900000e-01   9.9998902e-01
   9.8000000e-01   9.9999052e-01
   9.8100000e-01   9.9999187e-01
   9.8200000e-01   9.9999309e-01
   9.8300000e-01   9.9999418e-01
   9.8400000e-01   9.9999515e-01
   9.8500000e-01   9.9999600e-01
   9.8600000e-01   9.9999675e-01
   9.8700000e-01   9.9999740e-01
   9.8800000e-01   9.9999795e-01
   9.8900000e-01   9.9999842e-01
   9.9000000e-01   9.9999881e-01
   9.9100000e-01   9.9999914e-01
   9.9200000e-01   9.9999939e-01
   9.9300000e-01   9.9999959e-01
   9.9400000e-01   9.9999974e-01
   9.9500000e-01   9.9999985e-01
   9.9600000e-01   9.9999992e-01
   9.9700000e-01   9.9999997e-01
   9.9800000e-01   9.9999999e-01
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> penfun2.txt <==
   x               y
   0.0000000e+00   0.0000000e+00
   1.0000000e-03   4.0000000e-03
   2.0000000e-03   8.0000000e-03
   3.0000000e-03   1.2000000e-02
   4.0000000e-03   1.6000000e-02
   5.0000000e-03   2.0000000e-02
   6.0000000e-03   2.4000000e-02
   7.0000000e-03   2.8000000e-02
   8.0000000e-03   3.2000000e-02
   9.0000000e-03   3.6000000e-02
   1.0000000e-02   4.0000000e-02
   1.1000000e-02   4.4000000e-02
   1.2000000e-02   4.8000000e-02
   1.3000000e-02   5.2000000e-02
   1.4000000e-02   5.6000000e-02
   1.5000000e-02   6.0000000e-02
   1.6000000e-02   6.4000000e-02
   1.7000000e-02   6.8000000e-02
   1.8000000e-02   7.2000000e-02
   1.9000000e-02   7.6000000e-02
   2.0000000e-02   8.0000000e-02
   2.1000000e-02   8.4000000e-02
   2.2000000e-02   8.8000000e-02
   2.3000000e-02   9.2000000e-02
   2.4000000e-02   9.6000000e-02
   2.5000000e-02   1.0000000e-01
   2.6000000e-02   1.0400000e-01
   2.7000000e-02   1.0800000e-01
   2.8000000e-02   1.1200000e-01
   2.9000000e-02   1.1600000e-01
   3.0000000e-02   1.2000000e-01
   3.1000000e-02   1.2400000e-01
   3.2000000e-02   1.2800000e-01
   3.3000000e-02   1.3200000e-01
   3.4000000e-02   1.3600000e-01
   3.5000000e-02   1.4000000e-01
   3.6000000e-02   1.4400000e-01
   3.7000000e-02   1.4800000e-01
   3.8000000e-02   1.5200000e-01
   3.9000000e-02   1.5600000e-01
   4.0000000e-02   1.6000000e-01
   4.1000000e-02   1.6400000e-01
   4.2000000e-02   1.6800000e-01
   4.3000000e-02   1.7200000e-01
   4.4000000e-02   1.7600000e-01
   4.5000000e-02   1.8000000e-01
   4.6000000e-02   1.8400000e-01
   4.7000000e-02   1.8800000e-01
   4.8000000e-02   1.9200000e-01
   4.9000000e-02   1.9600000e-01
   5.0000000e-02   2.0000000e-01
   5.1000000e-02   2.0400000e-01
   5.2000000e-02   2.0800000e-01
   5.3000000e-02   2.1200000e-01
   5.4000000e-02   2.1600000e-01
   5.5000000e-02   2.2000000e-01
   5.6000000e-02   2.2400000e-01
   5.7000000e-02   2.2800000e-01
   5.8000000e-02   2.3200000e-01
   5.9000000e-02   2.3600000e-01
   6.0000000e-02   2.4000000e-01
   6.1000000e-02   2.4400000e-01
   6.2000000e-02   2.4800000e-01
   6.3000000e-02   2.5200000e-01
   6.4000000e-02   2.5600000e-01
   6.5000000e-02   2.6000000e-01
   6.6000000e-02   2.6400000e-01
   6.7000000e-02   2.6800000e-01
   6.8000000e-02   2.7200000e-01
   6.9000000e-02   2.7600000e-01
   7.0000000e-02   2.8000000e-01
   7.1000000e-02   2.8400000e-01
   7.2000000e-02   2.8800000e-01
   7.3000000e-02   2.9200000e-01
   7.4000000e-02   2.9600000e-01
   7.5000000e-02   3.0000000e-01
   7.6000000e-02   3.0400000e-01
   7.7000000e-02   3.0800000e-01
   7.8000000e-02   3.1200000e-01
   7.9000000e-02   3.1600000e-01
   8.0000000e-02   3.2000000e-01
   8.1000000e-02   3.2400000e-01
   8.2000000e-02   3.2800000e-01
   8.3000000e-02   3.3200000e-01
   8.4000000e-02   3.3600000e-01
   8.5000000e-02   3.4000000e-01
   8.6000000e-02   3.4400000e-01
   8.7000000e-02   3.4800000e-01
   8.8000000e-02   3.5200000e-01
   8.9000000e-02   3.5600000e-01
   9.0000000e-02   3.6000000e-01
   9.1000000e-02   3.6400000e-01
   9.2000000e-02   3.6800000e-01
   9.3000000e-02   3.7200000e-01
   9.4000000e-02   3.7600000e-01
   9.5000000e-02   3.8000000e-01
   9.6000000e-02   3.8400000e-01
   9.7000000e-02   3.8800000e-01
   9.8000000e-02   3.9200000e-01
   9.9000000e-02   3.9600000e-01
   1.0000000e-01   4.0000000e-01
   1.0100000e-01   4.0400000e-01
   1.0200000e-01   4.0800000e-01
   1.0300000e-01   4.1200000e-01
   1.0400000e-01   4.1600000e-01
   1.0500000e-01   4.2000000e-01
   1.0600000e-01   4.2400000e-01
   1.0700000e-01   4.2800000e-01
   1.0800000e-01   4.3200000e-01
   1.0900000e-01   4.3600000e-01
   1.1000000e-01   4.4000000e-01
   1.1100000e-01   4.4400000e-01
   1.1200000e-01   4.4800000e-01
   1.1300000e-01   4.5200000e-01
   1.1400000e-01   4.5600000e-01
   1.1500000e-01   4.6000000e-01
   1.1600000e-01   4.6400000e-01
   1.1700000e-01   4.6800000e-01
   1.1800000e-01   4.7200000e-01
   1.1900000e-01   4.7600000e-01
   1.2000000e-01   4.8000000e-01
   1.2100000e-01   4.8400000e-01
   1.2200000e-01   4.8800000e-01
   1.2300000e-01   4.9200000e-01
   1.2400000e-01   4.9600000e-01
   1.2500000e-01   5.0000000e-01
   1.2600000e-01   5.0398934e-01
   1.2700000e-01   5.0795741e-01
   1.2800000e-01   5.1190426e-01
   1.2900000e-01   5.1582994e-01
   1.3000000e-01   5.1973452e-01
   1.3100000e-01   5.2361805e-01
   1.3200000e-01   5.2748059e-01
   1.3300000e-01   5.3132219e-01
   1.3400000e-01   5.3514291e-01
   1.3500000e-01   5.3894281e-01
   1.3600000e-01   5.4272195e-01
   1.3700000e-01   5.4648038e-01
   1.3800000e-01   5.5021816e-01
   1.3900000e-01   5.5393535e-01
   1.4000000e-01   5.5763200e-01
   1.4100000e-01   5.6130817e-01
   1.4200000e-01   5.6496392e-01
   1.4300000e-01   5.6859930e-01
   1.4400000e-01   5.7221437e-01
   1.4500000e-01   5.7580919e-01
   1.4600000e-01   5.7938381e-01
   1.4700000e-01   5.8293829e-01
   1.4800000e-01   5.8647269e-01
   1.4900000e-01   5.8998707e-01
   1.5000000e-01   5.9348148e-01
   1.5100000e-01   5.9695598e-01
   1.5200000e-01   6.0041062e-01
   1.5300000e-01   6.0384547e-01
   1.5400000e-01   6.0726058e-01
   1.5500000e-01   6.1065600e-01
   1.5600000e-01   6.1403180e-01
   1.5700000e-01   6.1738802e-01
   1.5800000e-01   6.2072474e-01
   1.5900000e-01   6.2404199e-01
   1.6000000e-01   6.2733985e-01
   1.6100000e-01   6.3061837e-01
   1.6200000e-01   6.3387760e-01
   1.6300000e-01   6.3711760e-01
   1.6400000e-01   6.4033843e-01
   1.6500000e-01   6.4354015e-01
   1.6600000e-01   6.4672281e-01
   1.6700000e-01   6.4988646e-01
   1.6800000e-01   6.5303118e-01
   1.6900000e-01   6.5615700e-01
   1.7000000e-01   6.5926400e-01
   1.7100000e-01   6.6235222e-01
   1.7200000e-01   6.6542173e-01
   1.7300000e-01   6.6847258e-01
   1.7400000e-01   6.7150482e-01
   1.7500000e-01   6.7451852e-01
   1.7600000e-01   6.7751373e-01
   1.7700000e-01   6.8049051e-01
   1.7800000e-01   6.8344891e-01
   1.7900000e-01   6.8638899e-01
   1.8000000e-01   6.8931081e-01
   1.8100000e-01   6.9221443e-01
   1.8200000e-01   6.9509990e-01
   1.8300000e-01   6.9796728e-01
   1.8400000e-01   7.0081663e-01
   1.8500000e-01   7.0364800e-01
   1.8600000e-01   7.0646145e-01
   1.8700000e-01   7.0925704e-01
   1.8800000e-01   7.1203482e-01
   1.8900000e-01   7.1479485e-01
   1.9000000e-01   7.1753719e-01
   1.9100000e-01   7.2026189e-01
   1.9200000e-01   7.2296901e-01
   1.9300000e-01   7.2565861e-01
   1.9400000e-01   7.2833075e-01
   1.9500000e-01   7.3098548e-01
   1.9600000e-01   7.3362286e-01
   1.9700000e-01   7.3624294e-01
   1.9800000e-01   7.3884579e-01
   1.9900000e-01   7.4143146e-01
   2.0000000e-01   7.4400000e-01
   2.0100000e-01   7.4655148e-01
   2.0200000e-01   7.4908594e-01
   2.0300000e-01   7.5160346e-01
   2.0400000e-01   7.5410407e-01
   2.0500000e-01   7.5658785e-01
   2.0600000e-01   7.5905485e-01
   2.0700000e-01   7.6150512e-01
   2.0800000e-01   7.6393872e-01
   2.0900000e-01   7.6635571e-01
   2.1000000e-01   7.6875615e-01
   2.1100000e-01   7.7114009e-01
   2.1200000e-01   7.7350758e-01
   2.1300000e-01   7.7585870e-01
   2.1400000e-01   7.7819348e-01
   2.1500000e-01   7.8051200e-01
   2.1600000e-01   7.8281430e-01
   2.1700000e-01   7.8510045e-01
   2.1800000e-01   7.8737050e-01
   2.1900000e-01   7.8962450e-01
   2.2000000e-01   7.9186252e-01
   2.2100000e-01   7.9408461e-01
   2.2200000e-01   7.9629083e-01
   2.2300000e-01   7.9848123e-01
   2.2400000e-01   8.0065587e-01
   2.2500000e-01   8.0281481e-01
   2.2600000e-01   8.0495811e-01
   2.2700000e-01   8.0708582e-01
   2.2800000e-01   8.0919800e-01
   2.2900000e-01   8.1129471e-01
   2.3000000e-01   8.1337600e-01
   2.3100000e-01   8.1544193e-01
   2.3200000e-01   8.1749256e-01
   2.3300000e-01   8.1952794e-01
   2.3400000e-01   8.2154813e-01
   2.3500000e-01   8.2355319e-01
   2.3600000e-01   8.2554317e-01
   2.3700000e-01   8.2751813e-01
   2.3800000e-01   8.2947813e-01
   2.3900000e-01   8.3142323e-01
   2.4000000e-01   8.3335348e-01
   2.4100000e-01   8.3526894e-01
   2.4200000e-01   8.3716966e-01
   2.4300000e-01   8.3905571e-01
   2.4400000e-01   8.4092714e-01
   2.4500000e-01   8.4278400e-01
   2.4600000e-01   8.4462636e-01
   2.4700000e-01   8.4645426e-01
   2.4800000e-01   8.4826778e-01
   2.4900000e-01   8.5006695e-01
   2.5000000e-01   8.5185185e-01
   2.5100000e-01   8.5362253e-01
   2.5200000e-01   8.5537904e-01
   2.5300000e-01   8.5712144e-01
   2.5400000e-01   8.5884979e-01
   2.5500000e-01   8.6056415e-01
   2.5600000e-01   8.6226457e-01
   2.5700000e-01   8.6395110e-01
   2.5800000e-01   8.6562382e-01
   2.5900000e-01   8.6728276e-01
   2.6000000e-01   8.6892800e-01
   2.6100000e-01   8.7055958e-01
   2.6200000e-01   8.7217757e-01
   2.6300000e-01   8.7378202e-01
   2.6400000e-01   8.7537298e-01
   2.6500000e-01   8.7695052e-01
   2.6600000e-01   8.7851469e-01
   2.6700000e-01   8.8006555e-01
   2.6800000e-01   8.8160315e-01
   2.6900000e-01   8.8312755e-01
   2.7000000e-01   8.8463881e-01
   2.7100000e-01   8.8613699e-01
   2.7200000e-01   8.8762214e-01
   2.7300000e-01   8.8909432e-01
   2.7400000e-01   8.9055359e-01
   2.7500000e-01   8.9200000e-01
   2.7600000e-01   8.9343361e-01
   2.7700000e-01   8.9485448e-01
   2.7800000e-01   8.9626266e-01
   2.7900000e-01   8.9765821e-01
   2.8000000e-01   8.9904119e-01
   2.8100000e-01   9.0041165e-01
   2.8200000e-01   9.0176965e-01
   2.8300000e-01   9.0311525e-01
   2.8400000e-01   9.0444851e-01
   2.8500000e-01   9.0576948e-01
   2.8600000e-01   9.0707822e-01
   2.8700000e-01   9.0837478e-01
   2.8800000e-01   9.0965923e-01
   2.8900000e-01   9.1093162e-01
   2.9000000e-01   9.1219200e-01
   2.9100000e-01   9.1344044e-01
   2.9200000e-01   9.1467698e-01
   2.9300000e-01   9.1590170e-01
   2.9400000e-01   9.1711463e-01
   2.9500000e-01   9.1831585e-01
   2.9600000e-01   9.1950541e-01
   2.9700000e-01   9.2068336e-01
   2.9800000e-01   9.2184976e-01
   2.9900000e-01   9.2300467e-01
   3.0000000e-01   9.2414815e-01
   3.0100000e-01   9.2528025e-01
   3.0200000e-01   9.2640102e-01
   3.0300000e-01   9.2751054e-01
   3.0400000e-01   9.2860884e-01
   3.0500000e-01   9.2969600e-01
   3.0600000e-01   9.3077206e-01
   3.0700000e-01   9.3183709e-01
   3.0800000e-01   9.3289114e-01
   3.0900000e-01   9.3393426e-01
   3.1000000e-01   9.3496652e-01
   3.1100000e-01   9.3598797e-01
   3.1200000e-01   9.3699867e-01
   3.1300000e-01   9.3799867e-01
   3.1400000e-01   9.3898803e-01
   3.1500000e-01   9.3996681e-01
   3.1600000e-01   9.4093507e-01
   3.1700000e-01   9.4189286e-01
   3.1800000e-01   9.4284024e-01
   3.1900000e-01   9.4377727e-01
   3.2000000e-01   9.4470400e-01
   3.2100000e-01   9.4562049e-01
   3.2200000e-01   9.4652680e-01
   3.2300000e-01   9.4742298e-01
   3.2400000e-01   9.4830909e-01
   3.2500000e-01   9.4918519e-01
   3.2600000e-01   9.5005133e-01
   3.2700000e-01   9.5090757e-01
   3.2800000e-01   9.5175397e-01
   3.2900000e-01   9.5259059e-01
   3.3000000e-01   9.5341748e-01
   3.3100000e-01   9.5423470e-01
   3.3200000e-01   9.5504230e-01
   3.3300000e-01   9.5584035e-01
   3.3400000e-01   9.5662890e-01
   3.3500000e-01   9.5740800e-01
   3.3600000e-01   9.5817772e-01
   3.3700000e-01   9.5893810e-01
   3.3800000e-01   9.5968922e-01
   3.3900000e-01   9.6043111e-01
   3.4000000e-01   9.6116385e-01
   3.4100000e-01   9.6188749e-01
   3.4200000e-01   9.6260208e-01
   3.4300000e-01   9.6330768e-01
   3.4400000e-01   9.6400435e-01
   3.4500000e-01   9.6469215e-01
   3.4600000e-01   9.6537113e-01
   3.4700000e-01   9.6604134e-01
   3.4800000e-01   9.6670286e-01
   3.4900000e-01   9.6735572e-01
   3.5000000e-01   9.6800000e-01
   3.5100000e-01   9.6863574e-01
   3.5200000e-01   9.6926301e-01
   3.5300000e-01   9.6988186e-01
   3.5400000e-01   9.7049234e-01
   3.5500000e-01   9.7109452e-01
   3.5600000e-01   9.7168845e-01
   3.5700000e-01   9.7227419e-01
   3.5800000e-01   9.7285179e-01
   3.5900000e-01   9.7342131e-01
   3.6000000e-01   9.7398281e-01
   3.6100000e-01   9.7453635e-01
   3.6200000e-01   9.7508198e-01
   3.6300000e-01   9.7561976e-01
   3.6400000e-01   9.7614975e-01
   3.6500000e-01   9.7667200e-01
   3.6600000e-01   9.7718657e-01
   3.6700000e-01   9.7769352e-01
   3.6800000e-01   9.7819290e-01
   3.6900000e-01   9.7868477e-01
   3.7000000e-01   9.7916919e-01
   3.7100000e-01   9.7964621e-01
   3.7200000e-01   9.8011589e-01
   3.7300000e-01   9.8057829e-01
   3.7400000e-01   9.8103347e-01
   3.7500000e-01   9.8148148e-01
   3.7600000e-01   9.8192238e-01
   3.7700000e-01   9.8235622e-01
   3.7800000e-01   9.8278307e-01
   3.7900000e-01   9.8320298e-01
   3.8000000e-01   9.8361600e-01
   3.8100000e-01   9.8402220e-01
   3.8200000e-01   9.8442162e-01
   3.8300000e-01   9.8481434e-01
   3.8400000e-01   9.8520039e-01
   3.8500000e-01   9.8557985e-01
   3.8600000e-01   9.8595277e-01
   3.8700000e-01   9.8631920e-01
   3.8800000e-01   9.8667920e-01
   3.8900000e-01   9.8703283e-01
   3.9000000e-01   9.8738015e-01
   3.9100000e-01   9.8772121e-01
   3.9200000e-01   9.8805606e-01
   3.9300000e-01   9.8838478e-01
   3.9400000e-01   9.8870740e-01
   3.9500000e-01   9.8902400e-01
   3.9600000e-01   9.8933462e-01
   3.9700000e-01   9.8963933e-01
   3.9800000e-01   9.8993818e-01
   3.9900000e-01   9.9023122e-01
   4.0000000e-01   9.9051852e-01
   4.0100000e-01   9.9080013e-01
   4.0200000e-01   9.9107611e-01
   4.0300000e-01   9.9134651e-01
   4.0400000e-01   9.9161139e-01
   4.0500000e-01   9.9187081e-01
   4.0600000e-01   9.9212483e-01
   4.0700000e-01   9.9237350e-01
   4.0800000e-01   9.9261688e-01
   4.0900000e-01   9.9285503e-01
   4.1000000e-01   9.9308800e-01
   4.1100000e-01   9.9331585e-01
   4.1200000e-01   9.9353864e-01
   4.1300000e-01   9.9375642e-01
   4.1400000e-01   9.9396925e-01
   4.1500000e-01   9.9417719e-01
   4.1600000e-01   9.9438029e-01
   4.1700000e-01   9.9457861e-01
   4.1800000e-01   9.9477221e-01
   4.1900000e-01   9.9496115e-01
   4.2000000e-01   9.9514548e-01
   4.2100000e-01   9.9532526e-01
   4.2200000e-01   9.9550054e-01
   4.2300000e-01   9.9567139e-01
   4.2400000e-01   9.9583786e-01
   4.2500000e-01   9.9600000e-01
   4.2600000e-01   9.9615788e-01
   4.2700000e-01   9.9631154e-01
   4.2800000e-01   9.9646106e-01
   4.2900000e-01   9.9660647e-01
   4.3000000e-01   9.9674785e-01
   4.3100000e-01   9.9688525e-01
   4.3200000e-01   9.9701872e-01
   4.3300000e-01   9.9714832e-01
   4.3400000e-01   9.9727411e-01
   4.3500000e-01   9.9739615e-01
   4.3600000e-01   9.9751449e-01
   4.3700000e-01   9.9762918e-01
   4.3800000e-01   9.9774030e-01
   4.3900000e-01   9.9784788e-01
   4.4000000e-01   9.9795200e-01
   4.4100000e-01   9.9805270e-01
   4.4200000e-01   9.9815005e-01
   4.4300000e-01   9.9824410e-01
   4.4400000e-01   9.9833490e-01
   4.4500000e-01   9.9842252e-01
   4.4600000e-01   9.9850701e-01
   4.4700000e-01   9.9858843e-01
   4.4800000e-01   9.9866683e-01
   4.4900000e-01   9.9874227e-01
   4.5000000e-01   9.9881481e-01
   4.5100000e-01   9.9888451e-01
   4.5200000e-01   9.9895142e-01
   4.5300000e-01   9.9901560e-01
   4.5400000e-01   9.9907711e-01
   4.5500000e-01   9.9913600e-01
   4.5600000e-01   9.9919233e-01
   4.5700000e-01   9.9924616e-01
   4.5800000e-01   9.9929754e-01
   4.5900000e-01   9.9934653e-01
   4.6000000e-01   9.9939319e-01
   4.6100000e-01   9.9943757e-01
   4.6200000e-01   9.9947973e-01
   4.6300000e-01   9.9951973e-01
   4.6400000e-01   9.9955763e-01
   4.6500000e-01   9.9959348e-01
   4.6600000e-01   9.9962734e-01
   4.6700000e-01   9.9965926e-01
   4.6800000e-01   9.9968931e-01
   4.6900000e-01   9.9971754e-01
   4.7000000e-01   9.9974400e-01
   4.7100000e-01   9.9976876e-01
   4.7200000e-01   9.9979186e-01
   4.7300000e-01   9.9981338e-01
   4.7400000e-01   9.9983335e-01
   4.7500000e-01   9.9985185e-01
   4.7600000e-01   9.9986893e-01
   4.7700000e-01   9.9988464e-01
   4.7800000e-01   9.9989904e-01
   4.7900000e-01   9.9991219e-01
   4.8000000e-01   9.9992415e-01
   4.8100000e-01   9.9993497e-01
   4.8200000e-01   9.9994470e-01
   4.8300000e-01   9.9995342e-01
   4.8400000e-01   9.9996116e-01
   4.8500000e-01   9.9996800e-01
   4.8600000e-01   9.9997398e-01
   4.8700000e-01   9.9997917e-01
   4.8800000e-01   9.9998362e-01
   4.8900000e-01   9.9998738e-01
   4.9000000e-01   9.9999052e-01
   4.9100000e-01   9.9999309e-01
   4.9200000e-01   9.9999515e-01
   4.9300000e-01   9.9999675e-01
   4.9400000e-01   9.9999795e-01
   4.9500000e-01   9.9999881e-01
   4.9600000e-01   9.9999939e-01
   4.9700000e-01   9.9999974e-01
   4.9800000e-01   9.9999992e-01
   4.9900000e-01   9.9999999e-01
   5.0000000e-01   1.0000000e+00
   5.0100000e-01   1.0000000e+00
   5.0200000e-01   1.0000000e+00
   5.0300000e-01   1.0000000e+00
   5.0400000e-01   1.0000000e+00
   5.0500000e-01   1.0000000e+00
   5.0600000e-01   1.0000000e+00
   5.0700000e-01   1.0000000e+00
   5.0800000e-01   1.0000000e+00
   5.0900000e-01   1.0000000e+00
   5.1000000e-01   1.0000000e+00
   5.1100000e-01   1.0000000e+00
   5.1200000e-01   1.0000000e+00
   5.1300000e-01   1.0000000e+00
   5.1400000e-01   1.0000000e+00
   5.1500000e-01   1.0000000e+00
   5.1600000e-01   1.0000000e+00
   5.1700000e-01   1.0000000e+00
   5.1800000e-01   1.0000000e+00
   5.1900000e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.2100000e-01   1.0000000e+00
   5.2200000e-01   1.0000000e+00
   5.2300000e-01   1.0000000e+00
   5.2400000e-01   1.0000000e+00
   5.2500000e-01   1.0000000e+00
   5.2600000e-01   1.0000000e+00
   5.2700000e-01   1.0000000e+00
   5.2800000e-01   1.0000000e+00
   5.2900000e-01   1.0000000e+00
   5.3000000e-01   1.0000000e+00
   5.3100000e-01   1.0000000e+00
   5.3200000e-01   1.0000000e+00
   5.3300000e-01   1.0000000e+00
   5.3400000e-01   1.0000000e+00
   5.3500000e-01   1.0000000e+00
   5.3600000e-01   1.0000000e+00
   5.3700000e-01   1.0000000e+00
   5.3800000e-01   1.0000000e+00
   5.3900000e-01   1.0000000e+00
   5.4000000e-01   1.0000000e+00
   5.4100000e-01   1.0000000e+00
   5.4200000e-01   1.0000000e+00
   5.4300000e-01   1.0000000e+00
   5.4400000e-01   1.0000000e+00
   5.4500000e-01   1.0000000e+00
   5.4600000e-01   1.0000000e+00
   5.4700000e-01   1.0000000e+00
   5.4800000e-01   1.0000000e+00
   5.4900000e-01   1.0000000e+00
   5.5000000e-01   1.0000000e+00
   5.5100000e-01   1.0000000e+00
   5.5200000e-01   1.0000000e+00
   5.5300000e-01   1.0000000e+00
   5.5400000e-01   1.0000000e+00
   5.5500000e-01   1.0000000e+00
   5.5600000e-01   1.0000000e+00
   5.5700000e-01   1.0000000e+00
   5.5800000e-01   1.0000000e+00
   5.5900000e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.6100000e-01   1.0000000e+00
   5.6200000e-01   1.0000000e+00
   5.6300000e-01   1.0000000e+00
   5.6400000e-01   1.0000000e+00
   5.6500000e-01   1.0000000e+00
   5.6600000e-01   1.0000000e+00
   5.6700000e-01   1.0000000e+00
   5.6800000e-01   1.0000000e+00
   5.6900000e-01   1.0000000e+00
   5.7000000e-01   1.0000000e+00
   5.7100000e-01   1.0000000e+00
   5.7200000e-01   1.0000000e+00
   5.7300000e-01   1.0000000e+00
   5.7400000e-01   1.0000000e+00
   5.7500000e-01   1.0000000e+00
   5.7600000e-01   1.0000000e+00
   5.7700000e-01   1.0000000e+00
   5.7800000e-01   1.0000000e+00
   5.7900000e-01   1.0000000e+00
   5.8000000e-01   1.0000000e+00
   5.8100000e-01   1.0000000e+00
   5.8200000e-01   1.0000000e+00
   5.8300000e-01   1.0000000e+00
   5.8400000e-01   1.0000000e+00
   5.8500000e-01   1.0000000e+00
   5.8600000e-01   1.0000000e+00
   5.8700000e-01   1.0000000e+00
   5.8800000e-01   1.0000000e+00
   5.8900000e-01   1.0000000e+00
   5.9000000e-01   1.0000000e+00
   5.9100000e-01   1.0000000e+00
   5.9200000e-01   1.0000000e+00
   5.9300000e-01   1.0000000e+00
   5.9400000e-01   1.0000000e+00
   5.9500000e-01   1.0000000e+00
   5.9600000e-01   1.0000000e+00
   5.9700000e-01   1.0000000e+00
   5.9800000e-01   1.0000000e+00
   5.9900000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.0100000e-01   1.0000000e+00
   6.0200000e-01   1.0000000e+00
   6.0300000e-01   1.0000000e+00
   6.0400000e-01   1.0000000e+00
   6.0500000e-01   1.0000000e+00
   6.0600000e-01   1.0000000e+00
   6.0700000e-01   1.0000000e+00
   6.0800000e-01   1.0000000e+00
   6.0900000e-01   1.0000000e+00
   6.1000000e-01   1.0000000e+00
   6.1100000e-01   1.0000000e+00
   6.1200000e-01   1.0000000e+00
   6.1300000e-01   1.0000000e+00
   6.1400000e-01   1.0000000e+00
   6.1500000e-01   1.0000000e+00
   6.1600000e-01   1.0000000e+00
   6.1700000e-01   1.0000000e+00
   6.1800000e-01   1.0000000e+00
   6.1900000e-01   1.0000000e+00
   6.2000000e-01   1.0000000e+00
   6.2100000e-01   1.0000000e+00
   6.2200000e-01   1.0000000e+00
   6.2300000e-01   1.0000000e+00
   6.2400000e-01   1.0000000e+00
   6.2500000e-01   1.0000000e+00
   6.2600000e-01   1.0000000e+00
   6.2700000e-01   1.0000000e+00
   6.2800000e-01   1.0000000e+00
   6.2900000e-01   1.0000000e+00
   6.3000000e-01   1.0000000e+00
   6.3100000e-01   1.0000000e+00
   6.3200000e-01   1.0000000e+00
   6.3300000e-01   1.0000000e+00
   6.3400000e-01   1.0000000e+00
   6.3500000e-01   1.0000000e+00
   6.3600000e-01   1.0000000e+00
   6.3700000e-01   1.0000000e+00
   6.3800000e-01   1.0000000e+00
   6.3900000e-01   1.0000000e+00
   6.4000000e-01   1.0000000e+00
   6.4100000e-01   1.0000000e+00
   6.4200000e-01   1.0000000e+00
   6.4300000e-01   1.0000000e+00
   6.4400000e-01   1.0000000e+00
   6.4500000e-01   1.0000000e+00
   6.4600000e-01   1.0000000e+00
   6.4700000e-01   1.0000000e+00
   6.4800000e-01   1.0000000e+00
   6.4900000e-01   1.0000000e+00
   6.5000000e-01   1.0000000e+00
   6.5100000e-01   1.0000000e+00
   6.5200000e-01   1.0000000e+00
   6.5300000e-01   1.0000000e+00
   6.5400000e-01   1.0000000e+00
   6.5500000e-01   1.0000000e+00
   6.5600000e-01   1.0000000e+00
   6.5700000e-01   1.0000000e+00
   6.5800000e-01   1.0000000e+00
   6.5900000e-01   1.0000000e+00
   6.6000000e-01   1.0000000e+00
   6.6100000e-01   1.0000000e+00
   6.6200000e-01   1.0000000e+00
   6.6300000e-01   1.0000000e+00
   6.6400000e-01   1.0000000e+00
   6.6500000e-01   1.0000000e+00
   6.6600000e-01   1.0000000e+00
   6.6700000e-01   1.0000000e+00
   6.6800000e-01   1.0000000e+00
   6.6900000e-01   1.0000000e+00
   6.7000000e-01   1.0000000e+00
   6.7100000e-01   1.0000000e+00
   6.7200000e-01   1.0000000e+00
   6.7300000e-01   1.0000000e+00
   6.7400000e-01   1.0000000e+00
   6.7500000e-01   1.0000000e+00
   6.7600000e-01   1.0000000e+00
   6.7700000e-01   1.0000000e+00
   6.7800000e-01   1.0000000e+00
   6.7900000e-01   1.0000000e+00
   6.8000000e-01   1.0000000e+00
   6.8100000e-01   1.0000000e+00
   6.8200000e-01   1.0000000e+00
   6.8300000e-01   1.0000000e+00
   6.8400000e-01   1.0000000e+00
   6.8500000e-01   1.0000000e+00
   6.8600000e-01   1.0000000e+00
   6.8700000e-01   1.0000000e+00
   6.8800000e-01   1.0000000e+00
   6.8900000e-01   1.0000000e+00
   6.9000000e-01   1.0000000e+00
   6.9100000e-01   1.0000000e+00
   6.9200000e-01   1.0000000e+00
   6.9300000e-01   1.0000000e+00
   6.9400000e-01   1.0000000e+00
   6.9500000e-01   1.0000000e+00
   6.9600000e-01   1.0000000e+00
   6.9700000e-01   1.0000000e+00
   6.9800000e-01   1.0000000e+00
   6.9900000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   7.0100000e-01   1.0000000e+00
   7.0200000e-01   1.0000000e+00
   7.0300000e-01   1.0000000e+00
   7.0400000e-01   1.0000000e+00
   7.0500000e-01   1.0000000e+00
   7.0600000e-01   1.0000000e+00
   7.0700000e-01   1.0000000e+00
   7.0800000e-01   1.0000000e+00
   7.0900000e-01   1.0000000e+00
   7.1000000e-01   1.0000000e+00
   7.1100000e-01   1.0000000e+00
   7.1200000e-01   1.0000000e+00
   7.1300000e-01   1.0000000e+00
   7.1400000e-01   1.0000000e+00
   7.1500000e-01   1.0000000e+00
   7.1600000e-01   1.0000000e+00
   7.1700000e-01   1.0000000e+00
   7.1800000e-01   1.0000000e+00
   7.1900000e-01   1.0000000e+00
   7.2000000e-01   1.0000000e+00
   7.2100000e-01   1.0000000e+00
   7.2200000e-01   1.0000000e+00
   7.2300000e-01   1.0000000e+00
   7.2400000e-01   1.0000000e+00
   7.2500000e-01   1.0000000e+00
   7.2600000e-01   1.0000000e+00
   7.2700000e-01   1.0000000e+00
   7.2800000e-01   1.0000000e+00
   7.2900000e-01   1.0000000e+00
   7.3000000e-01   1.0000000e+00
   7.3100000e-01   1.0000000e+00
   7.3200000e-01   1.0000000e+00
   7.3300000e-01   1.0000000e+00
   7.3400000e-01   1.0000000e+00
   7.3500000e-01   1.0000000e+00
   7.3600000e-01   1.0000000e+00
   7.3700000e-01   1.0000000e+00
   7.3800000e-01   1.0000000e+00
   7.3900000e-01   1.0000000e+00
   7.4000000e-01   1.0000000e+00
   7.4100000e-01   1.0000000e+00
   7.4200000e-01   1.0000000e+00
   7.4300000e-01   1.0000000e+00
   7.4400000e-01   1.0000000e+00
   7.4500000e-01   1.0000000e+00
   7.4600000e-01   1.0000000e+00
   7.4700000e-01   1.0000000e+00
   7.4800000e-01   1.0000000e+00
   7.4900000e-01   1.0000000e+00
   7.5000000e-01   1.0000000e+00
   7.5100000e-01   1.0000000e+00
   7.5200000e-01   1.0000000e+00
   7.5300000e-01   1.0000000e+00
   7.5400000e-01   1.0000000e+00
   7.5500000e-01   1.0000000e+00
   7.5600000e-01   1.0000000e+00
   7.5700000e-01   1.0000000e+00
   7.5800000e-01   1.0000000e+00
   7.5900000e-01   1.0000000e+00
   7.6000000e-01   1.0000000e+00
   7.6100000e-01   1.0000000e+00
   7.6200000e-01   1.0000000e+00
   7.6300000e-01   1.0000000e+00
   7.6400000e-01   1.0000000e+00
   7.6500000e-01   1.0000000e+00
   7.6600000e-01   1.0000000e+00
   7.6700000e-01   1.0000000e+00
   7.6800000e-01   1.0000000e+00
   7.6900000e-01   1.0000000e+00
   7.7000000e-01   1.0000000e+00
   7.7100000e-01   1.0000000e+00
   7.7200000e-01   1.0000000e+00
   7.7300000e-01   1.0000000e+00
   7.7400000e-01   1.0000000e+00
   7.7500000e-01   1.0000000e+00
   7.7600000e-01   1.0000000e+00
   7.7700000e-01   1.0000000e+00
   7.7800000e-01   1.0000000e+00
   7.7900000e-01   1.0000000e+00
   7.8000000e-01   1.0000000e+00
   7.8100000e-01   1.0000000e+00
   7.8200000e-01   1.0000000e+00
   7.8300000e-01   1.0000000e+00
   7.8400000e-01   1.0000000e+00
   7.8500000e-01   1.0000000e+00
   7.8600000e-01   1.0000000e+00
   7.8700000e-01   1.0000000e+00
   7.8800000e-01   1.0000000e+00
   7.8900000e-01   1.0000000e+00
   7.9000000e-01   1.0000000e+00
   7.9100000e-01   1.0000000e+00
   7.9200000e-01   1.0000000e+00
   7.9300000e-01   1.0000000e+00
   7.9400000e-01   1.0000000e+00
   7.9500000e-01   1.0000000e+00
   7.9600000e-01   1.0000000e+00
   7.9700000e-01   1.0000000e+00
   7.9800000e-01   1.0000000e+00
   7.9900000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   8.0100000e-01   1.0000000e+00
   8.0200000e-01   1.0000000e+00
   8.0300000e-01   1.0000000e+00
   8.0400000e-01   1.0000000e+00
   8.0500000e-01   1.0000000e+00
   8.0600000e-01   1.0000000e+00
   8.0700000e-01   1.0000000e+00
   8.0800000e-01   1.0000000e+00
   8.0900000e-01   1.0000000e+00
   8.1000000e-01   1.0000000e+00
   8.1100000e-01   1.0000000e+00
   8.1200000e-01   1.0000000e+00
   8.1300000e-01   1.0000000e+00
   8.1400000e-01   1.0000000e+00
   8.1500000e-01   1.0000000e+00
   8.1600000e-01   1.0000000e+00
   8.1700000e-01   1.0000000e+00
   8.1800000e-01   1.0000000e+00
   8.1900000e-01   1.0000000e+00
   8.2000000e-01   1.0000000e+00
   8.2100000e-01   1.0000000e+00
   8.2200000e-01   1.0000000e+00
   8.2300000e-01   1.0000000e+00
   8.2400000e-01   1.0000000e+00
   8.2500000e-01   1.0000000e+00
   8.2600000e-01   1.0000000e+00
   8.2700000e-01   1.0000000e+00
   8.2800000e-01   1.0000000e+00
   8.2900000e-01   1.0000000e+00
   8.3000000e-01   1.0000000e+00
   8.3100000e-01   1.0000000e+00
   8.3200000e-01   1.0000000e+00
   8.3300000e-01   1.0000000e+00
   8.3400000e-01   1.0000000e+00
   8.3500000e-01   1.0000000e+00
   8.3600000e-01   1.0000000e+00
   8.3700000e-01   1.0000000e+00
   8.3800000e-01   1.0000000e+00
   8.3900000e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.4100000e-01   1.0000000e+00
   8.4200000e-01   1.0000000e+00
   8.4300000e-01   1.0000000e+00
   8.4400000e-01   1.0000000e+00
   8.4500000e-01   1.0000000e+00
   8.4600000e-01   1.0000000e+00
   8.4700000e-01   1.0000000e+00
   8.4800000e-01   1.0000000e+00
   8.4900000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   8.5100000e-01   1.0000000e+00
   8.5200000e-01   1.0000000e+00
   8.5300000e-01   1.0000000e+00
   8.5400000e-01   1.0000000e+00
   8.5500000e-01   1.0000000e+00
   8.5600000e-01   1.0000000e+00
   8.5700000e-01   1.0000000e+00
   8.5800000e-01   1.0000000e+00
   8.5900000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.6100000e-01   1.0000000e+00
   8.6200000e-01   1.0000000e+00
   8.6300000e-01   1.0000000e+00
   8.6400000e-01   1.0000000e+00
   8.6500000e-01   1.0000000e+00
   8.6600000e-01   1.0000000e+00
   8.6700000e-01   1.0000000e+00
   8.6800000e-01   1.0000000e+00
   8.6900000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.7100000e-01   1.0000000e+00
   8.7200000e-01   1.0000000e+00
   8.7300000e-01   1.0000000e+00
   8.7400000e-01   1.0000000e+00
   8.7500000e-01   1.0000000e+00
   8.7600000e-01   1.0000000e+00
   8.7700000e-01   1.0000000e+00
   8.7800000e-01   1.0000000e+00
   8.7900000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.8100000e-01   1.0000000e+00
   8.8200000e-01   1.0000000e+00
   8.8300000e-01   1.0000000e+00
   8.8400000e-01   1.0000000e+00
   8.8500000e-01   1.0000000e+00
   8.8600000e-01   1.0000000e+00
   8.8700000e-01   1.0000000e+00
   8.8800000e-01   1.0000000e+00
   8.8900000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   8.9100000e-01   1.0000000e+00
   8.9200000e-01   1.0000000e+00
   8.9300000e-01   1.0000000e+00
   8.9400000e-01   1.0000000e+00
   8.9500000e-01   1.0000000e+00
   8.9600000e-01   1.0000000e+00
   8.9700000e-01   1.0000000e+00
   8.9800000e-01   1.0000000e+00
   8.9900000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.0100000e-01   1.0000000e+00
   9.0200000e-01   1.0000000e+00
   9.0300000e-01   1.0000000e+00
   9.0400000e-01   1.0000000e+00
   9.0500000e-01   1.0000000e+00
   9.0600000e-01   1.0000000e+00
   9.0700000e-01   1.0000000e+00
   9.0800000e-01   1.0000000e+00
   9.0900000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.1100000e-01   1.0000000e+00
   9.1200000e-01   1.0000000e+00
   9.1300000e-01   1.0000000e+00
   9.1400000e-01   1.0000000e+00
   9.1500000e-01   1.0000000e+00
   9.1600000e-01   1.0000000e+00
   9.1700000e-01   1.0000000e+00
   9.1800000e-01   1.0000000e+00
   9.1900000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.2100000e-01   1.0000000e+00
   9.2200000e-01   1.0000000e+00
   9.2300000e-01   1.0000000e+00
   9.2400000e-01   1.0000000e+00
   9.2500000e-01   1.0000000e+00
   9.2600000e-01   1.0000000e+00
   9.2700000e-01   1.0000000e+00
   9.2800000e-01   1.0000000e+00
   9.2900000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.3100000e-01   1.0000000e+00
   9.3200000e-01   1.0000000e+00
   9.3300000e-01   1.0000000e+00
   9.3400000e-01   1.0000000e+00
   9.3500000e-01   1.0000000e+00
   9.3600000e-01   1.0000000e+00
   9.3700000e-01   1.0000000e+00
   9.3800000e-01   1.0000000e+00
   9.3900000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.4100000e-01   1.0000000e+00
   9.4200000e-01   1.0000000e+00
   9.4300000e-01   1.0000000e+00
   9.4400000e-01   1.0000000e+00
   9.4500000e-01   1.0000000e+00
   9.4600000e-01   1.0000000e+00
   9.4700000e-01   1.0000000e+00
   9.4800000e-01   1.0000000e+00
   9.4900000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.5100000e-01   1.0000000e+00
   9.5200000e-01   1.0000000e+00
   9.5300000e-01   1.0000000e+00
   9.5400000e-01   1.0000000e+00
   9.5500000e-01   1.0000000e+00
   9.5600000e-01   1.0000000e+00
   9.5700000e-01   1.0000000e+00
   9.5800000e-01   1.0000000e+00
   9.5900000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6100000e-01   1.0000000e+00
   9.6200000e-01   1.0000000e+00
   9.6300000e-01   1.0000000e+00
   9.6400000e-01   1.0000000e+00
   9.6500000e-01   1.0000000e+00
   9.6600000e-01   1.0000000e+00
   9.6700000e-01   1.0000000e+00
   9.6800000e-01   1.0000000e+00
   9.6900000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.7100000e-01   1.0000000e+00
   9.7200000e-01   1.0000000e+00
   9.7300000e-01   1.0000000e+00
   9.7400000e-01   1.0000000e+00
   9.7500000e-01   1.0000000e+00
   9.7600000e-01   1.0000000e+00
   9.7700000e-01   1.0000000e+00
   9.7800000e-01   1.0000000e+00
   9.7900000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.8100000e-01   1.0000000e+00
   9.8200000e-01   1.0000000e+00
   9.8300000e-01   1.0000000e+00
   9.8400000e-01   1.0000000e+00
   9.8500000e-01   1.0000000e+00
   9.8600000e-01   1.0000000e+00
   9.8700000e-01   1.0000000e+00
   9.8800000e-01   1.0000000e+00
   9.8900000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   9.9100000e-01   1.0000000e+00
   9.9200000e-01   1.0000000e+00
   9.9300000e-01   1.0000000e+00
   9.9400000e-01   1.0000000e+00
   9.9500000e-01   1.0000000e+00
   9.9600000e-01   1.0000000e+00
   9.9700000e-01   1.0000000e+00
   9.9800000e-01   1.0000000e+00
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> penfun3.txt <==
   x               y
   0.0000000e+00   0.0000000e+00
   1.0000000e-03   8.0000000e-03
   2.0000000e-03   1.6000000e-02
   3.0000000e-03   2.4000000e-02
   4.0000000e-03   3.2000000e-02
   5.0000000e-03   4.0000000e-02
   6.0000000e-03   4.8000000e-02
   7.0000000e-03   5.6000000e-02
   8.0000000e-03   6.4000000e-02
   9.0000000e-03   7.2000000e-02
   1.0000000e-02   8.0000000e-02
   1.1000000e-02   8.8000000e-02
   1.2000000e-02   9.6000000e-02
   1.3000000e-02   1.0400000e-01
   1.4000000e-02   1.1200000e-01
   1.5000000e-02   1.2000000e-01
   1.6000000e-02   1.2800000e-01
   1.7000000e-02   1.3600000e-01
   1.8000000e-02   1.4400000e-01
   1.9000000e-02   1.5200000e-01
   2.0000000e-02   1.6000000e-01
   2.1000000e-02   1.6800000e-01
   2.2000000e-02   1.7600000e-01
   2.3000000e-02   1.8400000e-01
   2.4000000e-02   1.9200000e-01
   2.5000000e-02   2.0000000e-01
   2.6000000e-02   2.0800000e-01
   2.7000000e-02   2.1600000e-01
   2.8000000e-02   2.2400000e-01
   2.9000000e-02   2.3200000e-01
   3.0000000e-02   2.4000000e-01
   3.1000000e-02   2.4800000e-01
   3.2000000e-02   2.5600000e-01
   3.3000000e-02   2.6400000e-01
   3.4000000e-02   2.7200000e-01
   3.5000000e-02   2.8000000e-01
   3.6000000e-02   2.8800000e-01
   3.7000000e-02   2.9600000e-01
   3.8000000e-02   3.0400000e-01
   3.9000000e-02   3.1200000e-01
   4.0000000e-02   3.2000000e-01
   4.1000000e-02   3.2800000e-01
   4.2000000e-02   3.3600000e-01
   4.3000000e-02   3.4400000e-01
   4.4000000e-02   3.5200000e-01
   4.5000000e-02   3.6000000e-01
   4.6000000e-02   3.6800000e-01
   4.7000000e-02   3.7600000e-01
   4.8000000e-02   3.8400000e-01
   4.9000000e-02   3.9200000e-01
   5.0000000e-02   4.0000000e-01
   5.1000000e-02   4.0800000e-01
   5.2000000e-02   4.1600000e-01
   5.3000000e-02   4.2400000e-01
   5.4000000e-02   4.3200000e-01
   5.5000000e-02   4.4000000e-01
   5.6000000e-02   4.4800000e-01
   5.7000000e-02   4.5600000e-01
   5.8000000e-02   4.6400000e-01
   5.9000000e-02   4.7200000e-01
   6.0000000e-02   4.8000000e-01
   6.1000000e-02   4.8800000e-01
   6.2000000e-02   4.9600000e-01
   6.3000000e-02   5.0398934e-01
   6.4000000e-02   5.1190426e-01
   6.5000000e-02   5.1973452e-01
   6.6000000e-02   5.2748059e-01
   6.7000000e-02   5.3514291e-01
   6.8000000e-02   5.4272195e-01
   6.9000000e-02   5.5021816e-01
   7.0000000e-02   5.5763200e-01
   7.1000000e-02   5.6496392e-01
   7.2000000e-02   5.7221437e-01
   7.3000000e-02   5.7938381e-01
   7.4000000e-02   5.8647269e-01
   7.5000000e-02   5.9348148e-01
   7.6000000e-02   6.0041062e-01
   7.7000000e-02   6.0726058e-01
   7.8000000e-02   6.1403180e-01
   7.9000000e-02   6.2072474e-01
   8.0000000e-02   6.2733985e-01
   8.1000000e-02   6.3387760e-01
   8.2000000e-02   6.4033843e-01
   8.3000000e-02   6.4672281e-01
   8.4000000e-02   6.5303118e-01
   8.5000000e-02   6.5926400e-01
   8.6000000e-02   6.6542173e-01
   8.7000000e-02   6.7150482e-01
   8.8000000e-02   6.7751373e-01
   8.9000000e-02   6.8344891e-01
   9.0000000e-02   6.8931081e-01
   9.1000000e-02   6.9509990e-01
   9.2000000e-02   7.0081663e-01
   9.3000000e-02   7.0646145e-01
   9.4000000e-02   7.1203482e-01
   9.5000000e-02   7.1753719e-01
   9.6000000e-02   7.2296901e-01
   9.7000000e-02   7.2833075e-01
   9.8000000e-02   7.3362286e-01
   9.9000000e-02   7.3884579e-01
   1.0000000e-01   7.4400000e-01
   1.0100000e-01   7.4908594e-01
   1.0200000e-01   7.5410407e-01
   1.0300000e-01   7.5905485e-01
   1.0400000e-01   7.6393872e-01
   1.0500000e-01   7.6875615e-01
   1.0600000e-01   7.7350758e-01
   1.0700000e-01   7.7819348e-01
   1.0800000e-01   7.8281430e-01
   1.0900000e-01   7.8737050e-01
   1.1000000e-01   7.9186252e-01
   1.1100000e-01   7.9629083e-01
   1.1200000e-01   8.0065587e-01
   1.1300000e-01   8.0495811e-01
   1.1400000e-01   8.0919800e-01
   1.1500000e-01   8.1337600e-01
   1.1600000e-01   8.1749256e-01
   1.1700000e-01   8.2154813e-01
   1.1800000e-01   8.2554317e-01
   1.1900000e-01   8.2947813e-01
   1.2000000e-01   8.3335348e-01
   1.2100000e-01   8.3716966e-01
   1.2200000e-01   8.4092714e-01
   1.2300000e-01   8.4462636e-01
   1.2400000e-01   8.4826778e-01
   1.2500000e-01   8.5185185e-01
   1.2600000e-01   8.5537904e-01
   1.2700000e-01   8.5884979e-01
   1.2800000e-01   8.6226457e-01
   1.2900000e-01   8.6562382e-01
   1.3000000e-01   8.6892800e-01
   1.3100000e-01   8.7217757e-01
   1.3200000e-01   8.7537298e-01
   1.3300000e-01   8.7851469e-01
   1.3400000e-01   8.8160315e-01
   1.3500000e-01   8.8463881e-01
   1.3600000e-01   8.8762214e-01
   1.3700000e-01   8.9055359e-01
   1.3800000e-01   8.9343361e-01
   1.3900000e-01   8.9626266e-01
   1.4000000e-01   8.9904119e-01
   1.4100000e-01   9.0176965e-01
   1.4200000e-01   9.0444851e-01
   1.4300000e-01   9.0707822e-01
   1.4400000e-01   9.0965923e-01
   1.4500000e-01   9.1219200e-01
   1.4600000e-01   9.1467698e-01
   1.4700000e-01   9.1711463e-01
   1.4800000e-01   9.1950541e-01
   1.4900000e-01   9.2184976e-01
   1.5000000e-01   9.2414815e-01
   1.5100000e-01   9.2640102e-01
   1.5200000e-01   9.2860884e-01
   1.5300000e-01   9.3077206e-01
   1.5400000e-01   9.3289114e-01
   1.5500000e-01   9.3496652e-01
   1.5600000e-01   9.3699867e-01
   1.5700000e-01   9.3898803e-01
   1.5800000e-01   9.4093507e-01
   1.5900000e-01   9.4284024e-01
   1.6000000e-01   9.4470400e-01
   1.6100000e-01   9.4652680e-01
   1.6200000e-01   9.4830909e-01
   1.6300000e-01   9.5005133e-01
   1.6400000e-01   9.5175397e-01
   1.6500000e-01   9.5341748e-01
   1.6600000e-01   9.5504230e-01
   1.6700000e-01   9.5662890e-01
   1.6800000e-01   9.5817772e-01
   1.6900000e-01   9.5968922e-01
   1.7000000e-01   9.6116385e-01
   1.7100000e-01   9.6260208e-01
   1.7200000e-01   9.6400435e-01
   1.7300000e-01   9.6537113e-01
   1.7400000e-01   9.6670286e-01
   1.7500000e-01   9.6800000e-01
   1.7600000e-01   9.6926301e-01
   1.7700000e-01   9.7049234e-01
   1.7800000e-01   9.7168845e-01
   1.7900000e-01   9.7285179e-01
   1.8000000e-01   9.7398281e-01
   1.8100000e-01   9.7508198e-01
   1.8200000e-01   9.7614975e-01
   1.8300000e-01   9.7718657e-01
   1.8400000e-01   9.7819290e-01
   1.8500000e-01   9.7916919e-01
   1.8600000e-01   9.8011589e-01
   1.8700000e-01   9.8103347e-01
   1.8800000e-01   9.8192238e-01
   1.8900000e-01   9.8278307e-01
   1.9000000e-01   9.8361600e-01
   1.9100000e-01   9.8442162e-01
   1.9200000e-01   9.8520039e-01
   1.9300000e-01   9.8595277e-01
   1.9400000e-01   9.8667920e-01
   1.9500000e-01   9.8738015e-01
   1.9600000e-01   9.8805606e-01
   1.9700000e-01   9.8870740e-01
   1.9800000e-01   9.8933462e-01
   1.9900000e-01   9.8993818e-01
   2.0000000e-01   9.9051852e-01
   2.0100000e-01   9.9107611e-01
   2.0200000e-01   9.9161139e-01
   2.0300000e-01   9.9212483e-01
   2.0400000e-01   9.9261688e-01
   2.0500000e-01   9.9308800e-01
   2.0600000e-01   9.9353864e-01
   2.0700000e-01   9.9396925e-01
   2.0800000e-01   9.9438029e-01
   2.0900000e-01   9.9477221e-01
   2.1000000e-01   9.9514548e-01
   2.1100000e-01   9.9550054e-01
   2.1200000e-01   9.9583786e-01
   2.1300000e-01   9.9615788e-01
   2.1400000e-01   9.9646106e-01
   2.1500000e-01   9.9674785e-01
   2.1600000e-01   9.9701872e-01
   2.1700000e-01   9.9727411e-01
   2.1800000e-01   9.9751449e-01
   2.1900000e-01   9.9774030e-01
   2.2000000e-01   9.9795200e-01
   2.2100000e-01   9.9815005e-01
   2.2200000e-01   9.9833490e-01
   2.2300000e-01   9.9850701e-01
   2.2400000e-01   9.9866683e-01
   2.2500000e-01   9.9881481e-01
   2.2600000e-01   9.9895142e-01
   2.2700000e-01   9.9907711e-01
   2.2800000e-01   9.9919233e-01
   2.2900000e-01   9.9929754e-01
   2.3000000e-01   9.9939319e-01
   2.3100000e-01   9.9947973e-01
   2.3200000e-01   9.9955763e-01
   2.3300000e-01   9.9962734e-01
   2.3400000e-01   9.9968931e-01
   2.3500000e-01   9.9974400e-01
   2.3600000e-01   9.9979186e-01
   2.3700000e-01   9.9983335e-01
   2.3800000e-01   9.9986893e-01
   2.3900000e-01   9.9989904e-01
   2.4000000e-01   9.9992415e-01
   2.4100000e-01   9.9994470e-01
   2.4200000e-01   9.9996116e-01
   2.4300000e-01   9.9997398e-01
   2.4400000e-01   9.9998362e-01
   2.4500000e-01   9.9999052e-01
   2.4600000e-01   9.9999515e-01
   2.4700000e-01   9.9999795e-01
   2.4800000e-01   9.9999939e-01
   2.4900000e-01   9.9999992e-01
   2.5000000e-01   1.0000000e+00
   2.5100000e-01   1.0000000e+00
   2.5200000e-01   1.0000000e+00
   2.5300000e-01   1.0000000e+00
   2.5400000e-01   1.0000000e+00
   2.5500000e-01   1.0000000e+00
   2.5600000e-01   1.0000000e+00
   2.5700000e-01   1.0000000e+00
   2.5800000e-01   1.0000000e+00
   2.5900000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6100000e-01   1.0000000e+00
   2.6200000e-01   1.0000000e+00
   2.6300000e-01   1.0000000e+00
   2.6400000e-01   1.0000000e+00
   2.6500000e-01   1.0000000e+00
   2.6600000e-01   1.0000000e+00
   2.6700000e-01   1.0000000e+00
   2.6800000e-01   1.0000000e+00
   2.6900000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.7100000e-01   1.0000000e+00
   2.7200000e-01   1.0000000e+00
   2.7300000e-01   1.0000000e+00
   2.7400000e-01   1.0000000e+00
   2.7500000e-01   1.0000000e+00
   2.7600000e-01   1.0000000e+00
   2.7700000e-01   1.0000000e+00
   2.7800000e-01   1.0000000e+00
   2.7900000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8100000e-01   1.0000000e+00
   2.8200000e-01   1.0000000e+00
   2.8300000e-01   1.0000000e+00
   2.8400000e-01   1.0000000e+00
   2.8500000e-01   1.0000000e+00
   2.8600000e-01   1.0000000e+00
   2.8700000e-01   1.0000000e+00
   2.8800000e-01   1.0000000e+00
   2.8900000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   2.9100000e-01   1.0000000e+00
   2.9200000e-01   1.0000000e+00
   2.9300000e-01   1.0000000e+00
   2.9400000e-01   1.0000000e+00
   2.9500000e-01   1.0000000e+00
   2.9600000e-01   1.0000000e+00
   2.9700000e-01   1.0000000e+00
   2.9800000e-01   1.0000000e+00
   2.9900000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0100000e-01   1.0000000e+00
   3.0200000e-01   1.0000000e+00
   3.0300000e-01   1.0000000e+00
   3.0400000e-01   1.0000000e+00
   3.0500000e-01   1.0000000e+00
   3.0600000e-01   1.0000000e+00
   3.0700000e-01   1.0000000e+00
   3.0800000e-01   1.0000000e+00
   3.0900000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.1100000e-01   1.0000000e+00
   3.1200000e-01   1.0000000e+00
   3.1300000e-01   1.0000000e+00
   3.1400000e-01   1.0000000e+00
   3.1500000e-01   1.0000000e+00
   3.1600000e-01   1.0000000e+00
   3.1700000e-01   1.0000000e+00
   3.1800000e-01   1.0000000e+00
   3.1900000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2100000e-01   1.0000000e+00
   3.2200000e-01   1.0000000e+00
   3.2300000e-01   1.0000000e+00
   3.2400000e-01   1.0000000e+00
   3.2500000e-01   1.0000000e+00
   3.2600000e-01   1.0000000e+00
   3.2700000e-01   1.0000000e+00
   3.2800000e-01   1.0000000e+00
   3.2900000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.3100000e-01   1.0000000e+00
   3.3200000e-01   1.0000000e+00
   3.3300000e-01   1.0000000e+00
   3.3400000e-01   1.0000000e+00
   3.3500000e-01   1.0000000e+00
   3.3600000e-01   1.0000000e+00
   3.3700000e-01   1.0000000e+00
   3.3800000e-01   1.0000000e+00
   3.3900000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.4100000e-01   1.0000000e+00
   3.4200000e-01   1.0000000e+00
   3.4300000e-01   1.0000000e+00
   3.4400000e-01   1.0000000e+00
   3.4500000e-01   1.0000000e+00
   3.4600000e-01   1.0000000e+00
   3.4700000e-01   1.0000000e+00
   3.4800000e-01   1.0000000e+00
   3.4900000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.5100000e-01   1.0000000e+00
   3.5200000e-01   1.0000000e+00
   3.5300000e-01   1.0000000e+00
   3.5400000e-01   1.0000000e+00
   3.5500000e-01   1.0000000e+00
   3.5600000e-01   1.0000000e+00
   3.5700000e-01   1.0000000e+00
   3.5800000e-01   1.0000000e+00
   3.5900000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6100000e-01   1.0000000e+00
   3.6200000e-01   1.0000000e+00
   3.6300000e-01   1.0000000e+00
   3.6400000e-01   1.0000000e+00
   3.6500000e-01   1.0000000e+00
   3.6600000e-01   1.0000000e+00
   3.6700000e-01   1.0000000e+00
   3.6800000e-01   1.0000000e+00
   3.6900000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.7100000e-01   1.0000000e+00
   3.7200000e-01   1.0000000e+00
   3.7300000e-01   1.0000000e+00
   3.7400000e-01   1.0000000e+00
   3.7500000e-01   1.0000000e+00
   3.7600000e-01   1.0000000e+00
   3.7700000e-01   1.0000000e+00
   3.7800000e-01   1.0000000e+00
   3.7900000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.8100000e-01   1.0000000e+00
   3.8200000e-01   1.0000000e+00
   3.8300000e-01   1.0000000e+00
   3.8400000e-01   1.0000000e+00
   3.8500000e-01   1.0000000e+00
   3.8600000e-01   1.0000000e+00
   3.8700000e-01   1.0000000e+00
   3.8800000e-01   1.0000000e+00
   3.8900000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   3.9100000e-01   1.0000000e+00
   3.9200000e-01   1.0000000e+00
   3.9300000e-01   1.0000000e+00
   3.9400000e-01   1.0000000e+00
   3.9500000e-01   1.0000000e+00
   3.9600000e-01   1.0000000e+00
   3.9700000e-01   1.0000000e+00
   3.9800000e-01   1.0000000e+00
   3.9900000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0100000e-01   1.0000000e+00
   4.0200000e-01   1.0000000e+00
   4.0300000e-01   1.0000000e+00
   4.0400000e-01   1.0000000e+00
   4.0500000e-01   1.0000000e+00
   4.0600000e-01   1.0000000e+00
   4.0700000e-01   1.0000000e+00
   4.0800000e-01   1.0000000e+00
   4.0900000e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00
   4.1100000e-01   1.0000000e+00
   4.1200000e-01   1.0000000e+00
   4.1300000e-01   1.0000000e+00
   4.1400000e-01   1.0000000e+00
   4.1500000e-01   1.0000000e+00
   4.1600000e-01   1.0000000e+00
   4.1700000e-01   1.0000000e+00
   4.1800000e-01   1.0000000e+00
   4.1900000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.2100000e-01   1.0000000e+00
   4.2200000e-01   1.0000000e+00
   4.2300000e-01   1.0000000e+00
   4.2400000e-01   1.0000000e+00
   4.2500000e-01   1.0000000e+00
   4.2600000e-01   1.0000000e+00
   4.2700000e-01   1.0000000e+00
   4.2800000e-01   1.0000000e+00
   4.2900000e-01   1.0000000e+00
   4.3000000e-01   1.0000000e+00
   4.3100000e-01   1.0000000e+00
   4.3200000e-01   1.0000000e+00
   4.3300000e-01   1.0000000e+00
   4.3400000e-01   1.0000000e+00
   4.3500000e-01   1.0000000e+00
   4.3600000e-01   1.0000000e+00
   4.3700000e-01   1.0000000e+00
   4.3800000e-01   1.0000000e+00
   4.3900000e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4100000e-01   1.0000000e+00
   4.4200000e-01   1.0000000e+00
   4.4300000e-01   1.0000000e+00
   4.4400000e-01   1.0000000e+00
   4.4500000e-01   1.0000000e+00
   4.4600000e-01   1.0000000e+00
   4.4700000e-01   1.0000000e+00
   4.4800000e-01   1.0000000e+00
   4.4900000e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   4.5100000e-01   1.0000000e+00
   4.5200000e-01   1.0000000e+00
   4.5300000e-01   1.0000000e+00
   4.5400000e-01   1.0000000e+00
   4.5500000e-01   1.0000000e+00
   4.5600000e-01   1.0000000e+00
   4.5700000e-01   1.0000000e+00
   4.5800000e-01   1.0000000e+00
   4.5900000e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.6100000e-01   1.0000000e+00
   4.6200000e-01   1.0000000e+00
   4.6300000e-01   1.0000000e+00
   4.6400000e-01   1.0000000e+00
   4.6500000e-01   1.0000000e+00
   4.6600000e-01   1.0000000e+00
   4.6700000e-01   1.0000000e+00
   4.6800000e-01   1.0000000e+00
   4.6900000e-01   1.0000000e+00
   4.7000000e-01   1.0000000e+00
   4.7100000e-01   1.0000000e+00
   4.7200000e-01   1.0000000e+00
   4.7300000e-01   1.0000000e+00
   4.7400000e-01   1.0000000e+00
   4.7500000e-01   1.0000000e+00
   4.7600000e-01   1.0000000e+00
   4.7700000e-01   1.0000000e+00
   4.7800000e-01   1.0000000e+00
   4.7900000e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.8100000e-01   1.0000000e+00
   4.8200000e-01   1.0000000e+00
   4.8300000e-01   1.0000000e+00
   4.8400000e-01   1.0000000e+00
   4.8500000e-01   1.0000000e+00
   4.8600000e-01   1.0000000e+00
   4.8700000e-01   1.0000000e+00
   4.8800000e-01   1.0000000e+00
   4.8900000e-01   1.0000000e+00
   4.9000000e-01   1.0000000e+00
   4.9100000e-01   1.0000000e+00
   4.9200000e-01   1.0000000e+00
   4.9300000e-01   1.0000000e+00
   4.9400000e-01   1.0000000e+00
   4.9500000e-01   1.0000000e+00
   4.9600000e-01   1.0000000e+00
   4.9700000e-01   1.0000000e+00
   4.9800000e-01   1.0000000e+00
   4.9900000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.0100000e-01   1.0000000e+00
   5.0200000e-01   1.0000000e+00
   5.0300000e-01   1.0000000e+00
   5.0400000e-01   1.0000000e+00
   5.0500000e-01   1.0000000e+00
   5.0600000e-01   1.0000000e+00
   5.0700000e-01   1.0000000e+00
   5.0800000e-01   1.0000000e+00
   5.0900000e-01   1.0000000e+00
   5.1000000e-01   1.0000000e+00
   5.1100000e-01   1.0000000e+00
   5.1200000e-01   1.0000000e+00
   5.1300000e-01   1.0000000e+00
   5.1400000e-01   1.0000000e+00
   5.1500000e-01   1.0000000e+00
   5.1600000e-01   1.0000000e+00
   5.1700000e-01   1.0000000e+00
   5.1800000e-01   1.0000000e+00
   5.1900000e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.2100000e-01   1.0000000e+00
   5.2200000e-01   1.0000000e+00
   5.2300000e-01   1.0000000e+00
   5.2400000e-01   1.0000000e+00
   5.2500000e-01   1.0000000e+00
   5.2600000e-01   1.0000000e+00
   5.2700000e-01   1.0000000e+00
   5.2800000e-01   1.0000000e+00
   5.2900000e-01   1.0000000e+00
   5.3000000e-01   1.0000000e+00
   5.3100000e-01   1.0000000e+00
   5.3200000e-01   1.0000000e+00
   5.3300000e-01   1.0000000e+00
   5.3400000e-01   1.0000000e+00
   5.3500000e-01   1.0000000e+00
   5.3600000e-01   1.0000000e+00
   5.3700000e-01   1.0000000e+00
   5.3800000e-01   1.0000000e+00
   5.3900000e-01   1.0000000e+00
   5.4000000e-01   1.0000000e+00
   5.4100000e-01   1.0000000e+00
   5.4200000e-01   1.0000000e+00
   5.4300000e-01   1.0000000e+00
   5.4400000e-01   1.0000000e+00
   5.4500000e-01   1.0000000e+00
   5.4600000e-01   1.0000000e+00
   5.4700000e-01   1.0000000e+00
   5.4800000e-01   1.0000000e+00
   5.4900000e-01   1.0000000e+00
   5.5000000e-01   1.0000000e+00
   5.5100000e-01   1.0000000e+00
   5.5200000e-01   1.0000000e+00
   5.5300000e-01   1.0000000e+00
   5.5400000e-01   1.0000000e+00
   5.5500000e-01   1.0000000e+00
   5.5600000e-01   1.0000000e+00
   5.5700000e-01   1.0000000e+00
   5.5800000e-01   1.0000000e+00
   5.5900000e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.6100000e-01   1.0000000e+00
   5.6200000e-01   1.0000000e+00
   5.6300000e-01   1.0000000e+00
   5.6400000e-01   1.0000000e+00
   5.6500000e-01   1.0000000e+00
   5.6600000e-01   1.0000000e+00
   5.6700000e-01   1.0000000e+00
   5.6800000e-01   1.0000000e+00
   5.6900000e-01   1.0000000e+00
   5.7000000e-01   1.0000000e+00
   5.7100000e-01   1.0000000e+00
   5.7200000e-01   1.0000000e+00
   5.7300000e-01   1.0000000e+00
   5.7400000e-01   1.0000000e+00
   5.7500000e-01   1.0000000e+00
   5.7600000e-01   1.0000000e+00
   5.7700000e-01   1.0000000e+00
   5.7800000e-01   1.0000000e+00
   5.7900000e-01   1.0000000e+00
   5.8000000e-01   1.0000000e+00
   5.8100000e-01   1.0000000e+00
   5.8200000e-01   1.0000000e+00
   5.8300000e-01   1.0000000e+00
   5.8400000e-01   1.0000000e+00
   5.8500000e-01   1.0000000e+00
   5.8600000e-01   1.0000000e+00
   5.8700000e-01   1.0000000e+00
   5.8800000e-01   1.0000000e+00
   5.8900000e-01   1.0000000e+00
   5.9000000e-01   1.0000000e+00
   5.9100000e-01   1.0000000e+00
   5.9200000e-01   1.0000000e+00
   5.9300000e-01   1.0000000e+00
   5.9400000e-01   1.0000000e+00
   5.9500000e-01   1.0000000e+00
   5.9600000e-01   1.0000000e+00
   5.9700000e-01   1.0000000e+00
   5.9800000e-01   1.0000000e+00
   5.9900000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.0100000e-01   1.0000000e+00
   6.0200000e-01   1.0000000e+00
   6.0300000e-01   1.0000000e+00
   6.0400000e-01   1.0000000e+00
   6.0500000e-01   1.0000000e+00
   6.0600000e-01   1.0000000e+00
   6.0700000e-01   1.0000000e+00
   6.0800000e-01   1.0000000e+00
   6.0900000e-01   1.0000000e+00
   6.1000000e-01   1.0000000e+00
   6.1100000e-01   1.0000000e+00
   6.1200000e-01   1.0000000e+00
   6.1300000e-01   1.0000000e+00
   6.1400000e-01   1.0000000e+00
   6.1500000e-01   1.0000000e+00
   6.1600000e-01   1.0000000e+00
   6.1700000e-01   1.0000000e+00
   6.1800000e-01   1.0000000e+00
   6.1900000e-01   1.0000000e+00
   6.2000000e-01   1.0000000e+00
   6.2100000e-01   1.0000000e+00
   6.2200000e-01   1.0000000e+00
   6.2300000e-01   1.0000000e+00
   6.2400000e-01   1.0000000e+00
   6.2500000e-01   1.0000000e+00
   6.2600000e-01   1.0000000e+00
   6.2700000e-01   1.0000000e+00
   6.2800000e-01   1.0000000e+00
   6.2900000e-01   1.0000000e+00
   6.3000000e-01   1.0000000e+00
   6.3100000e-01   1.0000000e+00
   6.3200000e-01   1.0000000e+00
   6.3300000e-01   1.0000000e+00
   6.3400000e-01   1.0000000e+00
   6.3500000e-01   1.0000000e+00
   6.3600000e-01   1.0000000e+00
   6.3700000e-01   1.0000000e+00
   6.3800000e-01   1.0000000e+00
   6.3900000e-01   1.0000000e+00
   6.4000000e-01   1.0000000e+00
   6.4100000e-01   1.0000000e+00
   6.4200000e-01   1.0000000e+00
   6.4300000e-01   1.0000000e+00
   6.4400000e-01   1.0000000e+00
   6.4500000e-01   1.0000000e+00
   6.4600000e-01   1.0000000e+00
   6.4700000e-01   1.0000000e+00
   6.4800000e-01   1.0000000e+00
   6.4900000e-01   1.0000000e+00
   6.5000000e-01   1.0000000e+00
   6.5100000e-01   1.0000000e+00
   6.5200000e-01   1.0000000e+00
   6.5300000e-01   1.0000000e+00
   6.5400000e-01   1.0000000e+00
   6.5500000e-01   1.0000000e+00
   6.5600000e-01   1.0000000e+00
   6.5700000e-01   1.0000000e+00
   6.5800000e-01   1.0000000e+00
   6.5900000e-01   1.0000000e+00
   6.6000000e-01   1.0000000e+00
   6.6100000e-01   1.0000000e+00
   6.6200000e-01   1.0000000e+00
   6.6300000e-01   1.0000000e+00
   6.6400000e-01   1.0000000e+00
   6.6500000e-01   1.0000000e+00
   6.6600000e-01   1.0000000e+00
   6.6700000e-01   1.0000000e+00
   6.6800000e-01   1.0000000e+00
   6.6900000e-01   1.0000000e+00
   6.7000000e-01   1.0000000e+00
   6.7100000e-01   1.0000000e+00
   6.7200000e-01   1.0000000e+00
   6.7300000e-01   1.0000000e+00
   6.7400000e-01   1.0000000e+00
   6.7500000e-01   1.0000000e+00
   6.7600000e-01   1.0000000e+00
   6.7700000e-01   1.0000000e+00
   6.7800000e-01   1.0000000e+00
   6.7900000e-01   1.0000000e+00
   6.8000000e-01   1.0000000e+00
   6.8100000e-01   1.0000000e+00
   6.8200000e-01   1.0000000e+00
   6.8300000e-01   1.0000000e+00
   6.8400000e-01   1.0000000e+00
   6.8500000e-01   1.0000000e+00
   6.8600000e-01   1.0000000e+00
   6.8700000e-01   1.0000000e+00
   6.8800000e-01   1.0000000e+00
   6.8900000e-01   1.0000000e+00
   6.9000000e-01   1.0000000e+00
   6.9100000e-01   1.0000000e+00
   6.9200000e-01   1.0000000e+00
   6.9300000e-01   1.0000000e+00
   6.9400000e-01   1.0000000e+00
   6.9500000e-01   1.0000000e+00
   6.9600000e-01   1.0000000e+00
   6.9700000e-01   1.0000000e+00
   6.9800000e-01   1.0000000e+00
   6.9900000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   7.0100000e-01   1.0000000e+00
   7.0200000e-01   1.0000000e+00
   7.0300000e-01   1.0000000e+00
   7.0400000e-01   1.0000000e+00
   7.0500000e-01   1.0000000e+00
   7.0600000e-01   1.0000000e+00
   7.0700000e-01   1.0000000e+00
   7.0800000e-01   1.0000000e+00
   7.0900000e-01   1.0000000e+00
   7.1000000e-01   1.0000000e+00
   7.1100000e-01   1.0000000e+00
   7.1200000e-01   1.0000000e+00
   7.1300000e-01   1.0000000e+00
   7.1400000e-01   1.0000000e+00
   7.1500000e-01   1.0000000e+00
   7.1600000e-01   1.0000000e+00
   7.1700000e-01   1.0000000e+00
   7.1800000e-01   1.0000000e+00
   7.1900000e-01   1.0000000e+00
   7.2000000e-01   1.0000000e+00
   7.2100000e-01   1.0000000e+00
   7.2200000e-01   1.0000000e+00
   7.2300000e-01   1.0000000e+00
   7.2400000e-01   1.0000000e+00
   7.2500000e-01   1.0000000e+00
   7.2600000e-01   1.0000000e+00
   7.2700000e-01   1.0000000e+00
   7.2800000e-01   1.0000000e+00
   7.2900000e-01   1.0000000e+00
   7.3000000e-01   1.0000000e+00
   7.3100000e-01   1.0000000e+00
   7.3200000e-01   1.0000000e+00
   7.3300000e-01   1.0000000e+00
   7.3400000e-01   1.0000000e+00
   7.3500000e-01   1.0000000e+00
   7.3600000e-01   1.0000000e+00
   7.3700000e-01   1.0000000e+00
   7.3800000e-01   1.0000000e+00
   7.3900000e-01   1.0000000e+00
   7.4000000e-01   1.0000000e+00
   7.4100000e-01   1.0000000e+00
   7.4200000e-01   1.0000000e+00
   7.4300000e-01   1.0000000e+00
   7.4400000e-01   1.0000000e+00
   7.4500000e-01   1.0000000e+00
   7.4600000e-01   1.0000000e+00
   7.4700000e-01   1.0000000e+00
   7.4800000e-01   1.0000000e+00
   7.4900000e-01   1.0000000e+00
   7.5000000e-01   1.0000000e+00
   7.5100000e-01   1.0000000e+00
   7.5200000e-01   1.0000000e+00
   7.5300000e-01   1.0000000e+00
   7.5400000e-01   1.0000000e+00
   7.5500000e-01   1.0000000e+00
   7.5600000e-01   1.0000000e+00
   7.5700000e-01   1.0000000e+00
   7.5800000e-01   1.0000000e+00
   7.5900000e-01   1.0000000e+00
   7.6000000e-01   1.0000000e+00
   7.6100000e-01   1.0000000e+00
   7.6200000e-01   1.0000000e+00
   7.6300000e-01   1.0000000e+00
   7.6400000e-01   1.0000000e+00
   7.6500000e-01   1.0000000e+00
   7.6600000e-01   1.0000000e+00
   7.6700000e-01   1.0000000e+00
   7.6800000e-01   1.0000000e+00
   7.6900000e-01   1.0000000e+00
   7.7000000e-01   1.0000000e+00
   7.7100000e-01   1.0000000e+00
   7.7200000e-01   1.0000000e+00
   7.7300000e-01   1.0000000e+00
   7.7400000e-01   1.0000000e+00
   7.7500000e-01   1.0000000e+00
   7.7600000e-01   1.0000000e+00
   7.7700000e-01   1.0000000e+00
   7.7800000e-01   1.0000000e+00
   7.7900000e-01   1.0000000e+00
   7.8000000e-01   1.0000000e+00
   7.8100000e-01   1.0000000e+00
   7.8200000e-01   1.0000000e+00
   7.8300000e-01   1.0000000e+00
   7.8400000e-01   1.0000000e+00
   7.8500000e-01   1.0000000e+00
   7.8600000e-01   1.0000000e+00
   7.8700000e-01   1.0000000e+00
   7.8800000e-01   1.0000000e+00
   7.8900000e-01   1.0000000e+00
   7.9000000e-01   1.0000000e+00
   7.9100000e-01   1.0000000e+00
   7.9200000e-01   1.0000000e+00
   7.9300000e-01   1.0000000e+00
   7.9400000e-01   1.0000000e+00
   7.9500000e-01   1.0000000e+00
   7.9600000e-01   1.0000000e+00
   7.9700000e-01   1.0000000e+00
   7.9800000e-01   1.0000000e+00
   7.9900000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   8.0100000e-01   1.0000000e+00
   8.0200000e-01   1.0000000e+00
   8.0300000e-01   1.0000000e+00
   8.0400000e-01   1.0000000e+00
   8.0500000e-01   1.0000000e+00
   8.0600000e-01   1.0000000e+00
   8.0700000e-01   1.0000000e+00
   8.0800000e-01   1.0000000e+00
   8.0900000e-01   1.0000000e+00
   8.1000000e-01   1.0000000e+00
   8.1100000e-01   1.0000000e+00
   8.1200000e-01   1.0000000e+00
   8.1300000e-01   1.0000000e+00
   8.1400000e-01   1.0000000e+00
   8.1500000e-01   1.0000000e+00
   8.1600000e-01   1.0000000e+00
   8.1700000e-01   1.0000000e+00
   8.1800000e-01   1.0000000e+00
   8.1900000e-01   1.0000000e+00
   8.2000000e-01   1.0000000e+00
   8.2100000e-01   1.0000000e+00
   8.2200000e-01   1.0000000e+00
   8.2300000e-01   1.0000000e+00
   8.2400000e-01   1.0000000e+00
   8.2500000e-01   1.0000000e+00
   8.2600000e-01   1.0000000e+00
   8.2700000e-01   1.0000000e+00
   8.2800000e-01   1.0000000e+00
   8.2900000e-01   1.0000000e+00
   8.3000000e-01   1.0000000e+00
   8.3100000e-01   1.0000000e+00
   8.3200000e-01   1.0000000e+00
   8.3300000e-01   1.0000000e+00
   8.3400000e-01   1.0000000e+00
   8.3500000e-01   1.0000000e+00
   8.3600000e-01   1.0000000e+00
   8.3700000e-01   1.0000000e+00
   8.3800000e-01   1.0000000e+00
   8.3900000e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.4100000e-01   1.0000000e+00
   8.4200000e-01   1.0000000e+00
   8.4300000e-01   1.0000000e+00
   8.4400000e-01   1.0000000e+00
   8.4500000e-01   1.0000000e+00
   8.4600000e-01   1.0000000e+00
   8.4700000e-01   1.0000000e+00
   8.4800000e-01   1.0000000e+00
   8.4900000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   8.5100000e-01   1.0000000e+00
   8.5200000e-01   1.0000000e+00
   8.5300000e-01   1.0000000e+00
   8.5400000e-01   1.0000000e+00
   8.5500000e-01   1.0000000e+00
   8.5600000e-01   1.0000000e+00
   8.5700000e-01   1.0000000e+00
   8.5800000e-01   1.0000000e+00
   8.5900000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.6100000e-01   1.0000000e+00
   8.6200000e-01   1.0000000e+00
   8.6300000e-01   1.0000000e+00
   8.6400000e-01   1.0000000e+00
   8.6500000e-01   1.0000000e+00
   8.6600000e-01   1.0000000e+00
   8.6700000e-01   1.0000000e+00
   8.6800000e-01   1.0000000e+00
   8.6900000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.7100000e-01   1.0000000e+00
   8.7200000e-01   1.0000000e+00
   8.7300000e-01   1.0000000e+00
   8.7400000e-01   1.0000000e+00
   8.7500000e-01   1.0000000e+00
   8.7600000e-01   1.0000000e+00
   8.7700000e-01   1.0000000e+00
   8.7800000e-01   1.0000000e+00
   8.7900000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.8100000e-01   1.0000000e+00
   8.8200000e-01   1.0000000e+00
   8.8300000e-01   1.0000000e+00
   8.8400000e-01   1.0000000e+00
   8.8500000e-01   1.0000000e+00
   8.8600000e-01   1.0000000e+00
   8.8700000e-01   1.0000000e+00
   8.8800000e-01   1.0000000e+00
   8.8900000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   8.9100000e-01   1.0000000e+00
   8.9200000e-01   1.0000000e+00
   8.9300000e-01   1.0000000e+00
   8.9400000e-01   1.0000000e+00
   8.9500000e-01   1.0000000e+00
   8.9600000e-01   1.0000000e+00
   8.9700000e-01   1.0000000e+00
   8.9800000e-01   1.0000000e+00
   8.9900000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.0100000e-01   1.0000000e+00
   9.0200000e-01   1.0000000e+00
   9.0300000e-01   1.0000000e+00
   9.0400000e-01   1.0000000e+00
   9.0500000e-01   1.0000000e+00
   9.0600000e-01   1.0000000e+00
   9.0700000e-01   1.0000000e+00
   9.0800000e-01   1.0000000e+00
   9.0900000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.1100000e-01   1.0000000e+00
   9.1200000e-01   1.0000000e+00
   9.1300000e-01   1.0000000e+00
   9.1400000e-01   1.0000000e+00
   9.1500000e-01   1.0000000e+00
   9.1600000e-01   1.0000000e+00
   9.1700000e-01   1.0000000e+00
   9.1800000e-01   1.0000000e+00
   9.1900000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.2100000e-01   1.0000000e+00
   9.2200000e-01   1.0000000e+00
   9.2300000e-01   1.0000000e+00
   9.2400000e-01   1.0000000e+00
   9.2500000e-01   1.0000000e+00
   9.2600000e-01   1.0000000e+00
   9.2700000e-01   1.0000000e+00
   9.2800000e-01   1.0000000e+00
   9.2900000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.3100000e-01   1.0000000e+00
   9.3200000e-01   1.0000000e+00
   9.3300000e-01   1.0000000e+00
   9.3400000e-01   1.0000000e+00
   9.3500000e-01   1.0000000e+00
   9.3600000e-01   1.0000000e+00
   9.3700000e-01   1.0000000e+00
   9.3800000e-01   1.0000000e+00
   9.3900000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.4100000e-01   1.0000000e+00
   9.4200000e-01   1.0000000e+00
   9.4300000e-01   1.0000000e+00
   9.4400000e-01   1.0000000e+00
   9.4500000e-01   1.0000000e+00
   9.4600000e-01   1.0000000e+00
   9.4700000e-01   1.0000000e+00
   9.4800000e-01   1.0000000e+00
   9.4900000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.5100000e-01   1.0000000e+00
   9.5200000e-01   1.0000000e+00
   9.5300000e-01   1.0000000e+00
   9.5400000e-01   1.0000000e+00
   9.5500000e-01   1.0000000e+00
   9.5600000e-01   1.0000000e+00
   9.5700000e-01   1.0000000e+00
   9.5800000e-01   1.0000000e+00
   9.5900000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6100000e-01   1.0000000e+00
   9.6200000e-01   1.0000000e+00
   9.6300000e-01   1.0000000e+00
   9.6400000e-01   1.0000000e+00
   9.6500000e-01   1.0000000e+00
   9.6600000e-01   1.0000000e+00
   9.6700000e-01   1.0000000e+00
   9.6800000e-01   1.0000000e+00
   9.6900000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.7100000e-01   1.0000000e+00
   9.7200000e-01   1.0000000e+00
   9.7300000e-01   1.0000000e+00
   9.7400000e-01   1.0000000e+00
   9.7500000e-01   1.0000000e+00
   9.7600000e-01   1.0000000e+00
   9.7700000e-01   1.0000000e+00
   9.7800000e-01   1.0000000e+00
   9.7900000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.8100000e-01   1.0000000e+00
   9.8200000e-01   1.0000000e+00
   9.8300000e-01   1.0000000e+00
   9.8400000e-01   1.0000000e+00
   9.8500000e-01   1.0000000e+00
   9.8600000e-01   1.0000000e+00
   9.8700000e-01   1.0000000e+00
   9.8800000e-01   1.0000000e+00
   9.8900000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   9.9100000e-01   1.0000000e+00
   9.9200000e-01   1.0000000e+00
   9.9300000e-01   1.0000000e+00
   9.9400000e-01   1.0000000e+00
   9.9500000e-01   1.0000000e+00
   9.9600000e-01   1.0000000e+00
   9.9700000e-01   1.0000000e+00
   9.9800000e-01   1.0000000e+00
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> penfun4.txt <==
   x               y
   0.0000000e+00   0.0000000e+00
   1.0000000e-03   1.6000000e-02
   2.0000000e-03   3.2000000e-02
   3.0000000e-03   4.8000000e-02
   4.0000000e-03   6.4000000e-02
   5.0000000e-03   8.0000000e-02
   6.0000000e-03   9.6000000e-02
   7.0000000e-03   1.1200000e-01
   8.0000000e-03   1.2800000e-01
   9.0000000e-03   1.4400000e-01
   1.0000000e-02   1.6000000e-01
   1.1000000e-02   1.7600000e-01
   1.2000000e-02   1.9200000e-01
   1.3000000e-02   2.0800000e-01
   1.4000000e-02   2.2400000e-01
   1.5000000e-02   2.4000000e-01
   1.6000000e-02   2.5600000e-01
   1.7000000e-02   2.7200000e-01
   1.8000000e-02   2.8800000e-01
   1.9000000e-02   3.0400000e-01
   2.0000000e-02   3.2000000e-01
   2.1000000e-02   3.3600000e-01
   2.2000000e-02   3.5200000e-01
   2.3000000e-02   3.6800000e-01
   2.4000000e-02   3.8400000e-01
   2.5000000e-02   4.0000000e-01
   2.6000000e-02   4.1600000e-01
   2.7000000e-02   4.3200000e-01
   2.8000000e-02   4.4800000e-01
   2.9000000e-02   4.6400000e-01
   3.0000000e-02   4.8000000e-01
   3.1000000e-02   4.9600000e-01
   3.2000000e-02   5.1190426e-01
   3.3000000e-02   5.2748059e-01
   3.4000000e-02   5.4272195e-01
   3.5000000e-02   5.5763200e-01
   3.6000000e-02   5.7221437e-01
   3.7000000e-02   5.8647269e-01
   3.8000000e-02   6.0041062e-01
   3.9000000e-02   6.1403180e-01
   4.0000000e-02   6.2733985e-01
   4.1000000e-02   6.4033843e-01
   4.2000000e-02   6.5303118e-01
   4.3000000e-02   6.6542173e-01
   4.4000000e-02   6.7751373e-01
   4.5000000e-02   6.8931081e-01
   4.6000000e-02   7.0081663e-01
   4.7000000e-02   7.1203482e-01
   4.8000000e-02   7.2296901e-01
   4.9000000e-02   7.3362286e-01
   5.0000000e-02   7.4400000e-01
   5.1000000e-02   7.5410407e-01
   5.2000000e-02   7.6393872e-01
   5.3000000e-02   7.7350758e-01
   5.4000000e-02   7.8281430e-01
   5.5000000e-02   7.9186252e-01
   5.6000000e-02   8.0065587e-01
   5.7000000e-02   8.0919800e-01
   5.8000000e-02   8.1749256e-01
   5.9000000e-02   8.2554317e-01
   6.0000000e-02   8.3335348e-01
   6.1000000e-02   8.4092714e-01
   6.2000000e-02   8.4826778e-01
   6.3000000e-02   8.5537904e-01
   6.4000000e-02   8.6226457e-01
   6.5000000e-02   8.6892800e-01
   6.6000000e-02   8.7537298e-01
   6.7000000e-02   8.8160315e-01
   6.8000000e-02   8.8762214e-01
   6.9000000e-02   8.9343361e-01
   7.0000000e-02   8.9904119e-01
   7.1000000e-02   9.0444851e-01
   7.2000000e-02   9.0965923e-01
   7.3000000e-02   9.1467698e-01
   7.4000000e-02   9.1950541e-01
   7.5000000e-02   9.2414815e-01
   7.6000000e-02   9.2860884e-01
   7.7000000e-02   9.3289114e-01
   7.8000000e-02   9.3699867e-01
   7.9000000e-02   9.4093507e-01
   8.0000000e-02   9.4470400e-01
   8.1000000e-02   9.4830909e-01
   8.2000000e-02   9.5175397e-01
   8.3000000e-02   9.5504230e-01
   8.4000000e-02   9.5817772e-01
   8.5000000e-02   9.6116385e-01
   8.6000000e-02   9.6400435e-01
   8.7000000e-02   9.6670286e-01
   8.8000000e-02   9.6926301e-01
   8.9000000e-02   9.7168845e-01
   9.0000000e-02   9.7398281e-01
   9.1000000e-02   9.7614975e-01
   9.2000000e-02   9.7819290e-01
   9.3000000e-02   9.8011589e-01
   9.4000000e-02   9.8192238e-01
   9.5000000e-02   9.8361600e-01
   9.6000000e-02   9.8520039e-01
   9.7000000e-02   9.8667920e-01
   9.8000000e-02   9.8805606e-01
   9.9000000e-02   9.8933462e-01
   1.0000000e-01   9.9051852e-01
   1.0100000e-01   9.9161139e-01
   1.0200000e-01   9.9261688e-01
   1.0300000e-01   9.9353864e-01
   1.0400000e-01   9.9438029e-01
   1.0500000e-01   9.9514548e-01
   1.0600000e-01   9.9583786e-01
   1.0700000e-01   9.9646106e-01
   1.0800000e-01   9.9701872e-01
   1.0900000e-01   9.9751449e-01
   1.1000000e-01   9.9795200e-01
   1.1100000e-01   9.9833490e-01
   1.1200000e-01   9.9866683e-01
   1.1300000e-01   9.9895142e-01
   1.1400000e-01   9.9919233e-01
   1.1500000e-01   9.9939319e-01
   1.1600000e-01   9.9955763e-01
   1.1700000e-01   9.9968931e-01
   1.1800000e-01   9.9979186e-01
   1.1900000e-01   9.9986893e-01
   1.2000000e-01   9.9992415e-01
   1.2100000e-01   9.9996116e-01
   1.2200000e-01   9.9998362e-01
   1.2300000e-01   9.9999515e-01
   1.2400000e-01   9.9999939e-01
   1.2500000e-01   1.0000000e+00
   1.2600000e-01   1.0000000e+00
   1.2700000e-01   1.0000000e+00
   1.2800000e-01   1.0000000e+00
   1.2900000e-01   1.0000000e+00
   1.3000000e-01   1.0000000e+00
   1.3100000e-01   1.0000000e+00
   1.3200000e-01   1.0000000e+00
   1.3300000e-01   1.0000000e+00
   1.3400000e-01   1.0000000e+00
   1.3500000e-01   1.0000000e+00
   1.3600000e-01   1.0000000e+00
   1.3700000e-01   1.0000000e+00
   1.3800000e-01   1.0000000e+00
   1.3900000e-01   1.0000000e+00
   1.4000000e-01   1.0000000e+00
   1.4100000e-01   1.0000000e+00
   1.4200000e-01   1.0000000e+00
   1.4300000e-01   1.0000000e+00
   1.4400000e-01   1.0000000e+00
   1.4500000e-01   1.0000000e+00
   1.4600000e-01   1.0000000e+00
   1.4700000e-01   1.0000000e+00
   1.4800000e-01   1.0000000e+00
   1.4900000e-01   1.0000000e+00
   1.5000000e-01   1.0000000e+00
   1.5100000e-01   1.0000000e+00
   1.5200000e-01   1.0000000e+00
   1.5300000e-01   1.0000000e+00
   1.5400000e-01   1.0000000e+00
   1.5500000e-01   1.0000000e+00
   1.5600000e-01   1.0000000e+00
   1.5700000e-01   1.0000000e+00
   1.5800000e-01   1.0000000e+00
   1.5900000e-01   1.0000000e+00
   1.6000000e-01   1.0000000e+00
   1.6100000e-01   1.0000000e+00
   1.6200000e-01   1.0000000e+00
   1.6300000e-01   1.0000000e+00
   1.6400000e-01   1.0000000e+00
   1.6500000e-01   1.0000000e+00
   1.6600000e-01   1.0000000e+00
   1.6700000e-01   1.0000000e+00
   1.6800000e-01   1.0000000e+00
   1.6900000e-01   1.0000000e+00
   1.7000000e-01   1.0000000e+00
   1.7100000e-01   1.0000000e+00
   1.7200000e-01   1.0000000e+00
   1.7300000e-01   1.0000000e+00
   1.7400000e-01   1.0000000e+00
   1.7500000e-01   1.0000000e+00
   1.7600000e-01   1.0000000e+00
   1.7700000e-01   1.0000000e+00
   1.7800000e-01   1.0000000e+00
   1.7900000e-01   1.0000000e+00
   1.8000000e-01   1.0000000e+00
   1.8100000e-01   1.0000000e+00
   1.8200000e-01   1.0000000e+00
   1.8300000e-01   1.0000000e+00
   1.8400000e-01   1.0000000e+00
   1.8500000e-01   1.0000000e+00
   1.8600000e-01   1.0000000e+00
   1.8700000e-01   1.0000000e+00
   1.8800000e-01   1.0000000e+00
   1.8900000e-01   1.0000000e+00
   1.9000000e-01   1.0000000e+00
   1.9100000e-01   1.0000000e+00
   1.9200000e-01   1.0000000e+00
   1.9300000e-01   1.0000000e+00
   1.9400000e-01   1.0000000e+00
   1.9500000e-01   1.0000000e+00
   1.9600000e-01   1.0000000e+00
   1.9700000e-01   1.0000000e+00
   1.9800000e-01   1.0000000e+00
   1.9900000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   2.0100000e-01   1.0000000e+00
   2.0200000e-01   1.0000000e+00
   2.0300000e-01   1.0000000e+00
   2.0400000e-01   1.0000000e+00
   2.0500000e-01   1.0000000e+00
   2.0600000e-01   1.0000000e+00
   2.0700000e-01   1.0000000e+00
   2.0800000e-01   1.0000000e+00
   2.0900000e-01   1.0000000e+00
   2.1000000e-01   1.0000000e+00
   2.1100000e-01   1.0000000e+00
   2.1200000e-01   1.0000000e+00
   2.1300000e-01   1.0000000e+00
   2.1400000e-01   1.0000000e+00
   2.1500000e-01   1.0000000e+00
   2.1600000e-01   1.0000000e+00
   2.1700000e-01   1.0000000e+00
   2.1800000e-01   1.0000000e+00
   2.1900000e-01   1.0000000e+00
   2.2000000e-01   1.0000000e+00
   2.2100000e-01   1.0000000e+00
   2.2200000e-01   1.0000000e+00
   2.2300000e-01   1.0000000e+00
   2.2400000e-01   1.0000000e+00
   2.2500000e-01   1.0000000e+00
   2.2600000e-01   1.0000000e+00
   2.2700000e-01   1.0000000e+00
   2.2800000e-01   1.0000000e+00
   2.2900000e-01   1.0000000e+00
   2.3000000e-01   1.0000000e+00
   2.3100000e-01   1.0000000e+00
   2.3200000e-01   1.0000000e+00
   2.3300000e-01   1.0000000e+00
   2.3400000e-01   1.0000000e+00
   2.3500000e-01   1.0000000e+00
   2.3600000e-01   1.0000000e+00
   2.3700000e-01   1.0000000e+00
   2.3800000e-01   1.0000000e+00
   2.3900000e-01   1.0000000e+00
   2.4000000e-01   1.0000000e+00
   2.4100000e-01   1.0000000e+00
   2.4200000e-01   1.0000000e+00
   2.4300000e-01   1.0000000e+00
   2.4400000e-01   1.0000000e+00
   2.4500000e-01   1.0000000e+00
   2.4600000e-01   1.0000000e+00
   2.4700000e-01   1.0000000e+00
   2.4800000e-01   1.0000000e+00
   2.4900000e-01   1.0000000e+00
   2.5000000e-01   1.0000000e+00
   2.5100000e-01   1.0000000e+00
   2.5200000e-01   1.0000000e+00
   2.5300000e-01   1.0000000e+00
   2.5400000e-01   1.0000000e+00
   2.5500000e-01   1.0000000e+00
   2.5600000e-01   1.0000000e+00
   2.5700000e-01   1.0000000e+00
   2.5800000e-01   1.0000000e+00
   2.5900000e-01   1.0000000e+00
   2.6000000e-01   1.0000000e+00
   2.6100000e-01   1.0000000e+00
   2.6200000e-01   1.0000000e+00
   2.6300000e-01   1.0000000e+00
   2.6400000e-01   1.0000000e+00
   2.6500000e-01   1.0000000e+00
   2.6600000e-01   1.0000000e+00
   2.6700000e-01   1.0000000e+00
   2.6800000e-01   1.0000000e+00
   2.6900000e-01   1.0000000e+00
   2.7000000e-01   1.0000000e+00
   2.7100000e-01   1.0000000e+00
   2.7200000e-01   1.0000000e+00
   2.7300000e-01   1.0000000e+00
   2.7400000e-01   1.0000000e+00
   2.7500000e-01   1.0000000e+00
   2.7600000e-01   1.0000000e+00
   2.7700000e-01   1.0000000e+00
   2.7800000e-01   1.0000000e+00
   2.7900000e-01   1.0000000e+00
   2.8000000e-01   1.0000000e+00
   2.8100000e-01   1.0000000e+00
   2.8200000e-01   1.0000000e+00
   2.8300000e-01   1.0000000e+00
   2.8400000e-01   1.0000000e+00
   2.8500000e-01   1.0000000e+00
   2.8600000e-01   1.0000000e+00
   2.8700000e-01   1.0000000e+00
   2.8800000e-01   1.0000000e+00
   2.8900000e-01   1.0000000e+00
   2.9000000e-01   1.0000000e+00
   2.9100000e-01   1.0000000e+00
   2.9200000e-01   1.0000000e+00
   2.9300000e-01   1.0000000e+00
   2.9400000e-01   1.0000000e+00
   2.9500000e-01   1.0000000e+00
   2.9600000e-01   1.0000000e+00
   2.9700000e-01   1.0000000e+00
   2.9800000e-01   1.0000000e+00
   2.9900000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   3.0100000e-01   1.0000000e+00
   3.0200000e-01   1.0000000e+00
   3.0300000e-01   1.0000000e+00
   3.0400000e-01   1.0000000e+00
   3.0500000e-01   1.0000000e+00
   3.0600000e-01   1.0000000e+00
   3.0700000e-01   1.0000000e+00
   3.0800000e-01   1.0000000e+00
   3.0900000e-01   1.0000000e+00
   3.1000000e-01   1.0000000e+00
   3.1100000e-01   1.0000000e+00
   3.1200000e-01   1.0000000e+00
   3.1300000e-01   1.0000000e+00
   3.1400000e-01   1.0000000e+00
   3.1500000e-01   1.0000000e+00
   3.1600000e-01   1.0000000e+00
   3.1700000e-01   1.0000000e+00
   3.1800000e-01   1.0000000e+00
   3.1900000e-01   1.0000000e+00
   3.2000000e-01   1.0000000e+00
   3.2100000e-01   1.0000000e+00
   3.2200000e-01   1.0000000e+00
   3.2300000e-01   1.0000000e+00
   3.2400000e-01   1.0000000e+00
   3.2500000e-01   1.0000000e+00
   3.2600000e-01   1.0000000e+00
   3.2700000e-01   1.0000000e+00
   3.2800000e-01   1.0000000e+00
   3.2900000e-01   1.0000000e+00
   3.3000000e-01   1.0000000e+00
   3.3100000e-01   1.0000000e+00
   3.3200000e-01   1.0000000e+00
   3.3300000e-01   1.0000000e+00
   3.3400000e-01   1.0000000e+00
   3.3500000e-01   1.0000000e+00
   3.3600000e-01   1.0000000e+00
   3.3700000e-01   1.0000000e+00
   3.3800000e-01   1.0000000e+00
   3.3900000e-01   1.0000000e+00
   3.4000000e-01   1.0000000e+00
   3.4100000e-01   1.0000000e+00
   3.4200000e-01   1.0000000e+00
   3.4300000e-01   1.0000000e+00
   3.4400000e-01   1.0000000e+00
   3.4500000e-01   1.0000000e+00
   3.4600000e-01   1.0000000e+00
   3.4700000e-01   1.0000000e+00
   3.4800000e-01   1.0000000e+00
   3.4900000e-01   1.0000000e+00
   3.5000000e-01   1.0000000e+00
   3.5100000e-01   1.0000000e+00
   3.5200000e-01   1.0000000e+00
   3.5300000e-01   1.0000000e+00
   3.5400000e-01   1.0000000e+00
   3.5500000e-01   1.0000000e+00
   3.5600000e-01   1.0000000e+00
   3.5700000e-01   1.0000000e+00
   3.5800000e-01   1.0000000e+00
   3.5900000e-01   1.0000000e+00
   3.6000000e-01   1.0000000e+00
   3.6100000e-01   1.0000000e+00
   3.6200000e-01   1.0000000e+00
   3.6300000e-01   1.0000000e+00
   3.6400000e-01   1.0000000e+00
   3.6500000e-01   1.0000000e+00
   3.6600000e-01   1.0000000e+00
   3.6700000e-01   1.0000000e+00
   3.6800000e-01   1.0000000e+00
   3.6900000e-01   1.0000000e+00
   3.7000000e-01   1.0000000e+00
   3.7100000e-01   1.0000000e+00
   3.7200000e-01   1.0000000e+00
   3.7300000e-01   1.0000000e+00
   3.7400000e-01   1.0000000e+00
   3.7500000e-01   1.0000000e+00
   3.7600000e-01   1.0000000e+00
   3.7700000e-01   1.0000000e+00
   3.7800000e-01   1.0000000e+00
   3.7900000e-01   1.0000000e+00
   3.8000000e-01   1.0000000e+00
   3.8100000e-01   1.0000000e+00
   3.8200000e-01   1.0000000e+00
   3.8300000e-01   1.0000000e+00
   3.8400000e-01   1.0000000e+00
   3.8500000e-01   1.0000000e+00
   3.8600000e-01   1.0000000e+00
   3.8700000e-01   1.0000000e+00
   3.8800000e-01   1.0000000e+00
   3.8900000e-01   1.0000000e+00
   3.9000000e-01   1.0000000e+00
   3.9100000e-01   1.0000000e+00
   3.9200000e-01   1.0000000e+00
   3.9300000e-01   1.0000000e+00
   3.9400000e-01   1.0000000e+00
   3.9500000e-01   1.0000000e+00
   3.9600000e-01   1.0000000e+00
   3.9700000e-01   1.0000000e+00
   3.9800000e-01   1.0000000e+00
   3.9900000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   4.0100000e-01   1.0000000e+00
   4.0200000e-01   1.0000000e+00
   4.0300000e-01   1.0000000e+00
   4.0400000e-01   1.0000000e+00
   4.0500000e-01   1.0000000e+00
   4.0600000e-01   1.0000000e+00
   4.0700000e-01   1.0000000e+00
   4.0800000e-01   1.0000000e+00
   4.0900000e-01   1.0000000e+00
   4.1000000e-01   1.0000000e+00
   4.1100000e-01   1.0000000e+00
   4.1200000e-01   1.0000000e+00
   4.1300000e-01   1.0000000e+00
   4.1400000e-01   1.0000000e+00
   4.1500000e-01   1.0000000e+00
   4.1600000e-01   1.0000000e+00
   4.1700000e-01   1.0000000e+00
   4.1800000e-01   1.0000000e+00
   4.1900000e-01   1.0000000e+00
   4.2000000e-01   1.0000000e+00
   4.2100000e-01   1.0000000e+00
   4.2200000e-01   1.0000000e+00
   4.2300000e-01   1.0000000e+00
   4.2400000e-01   1.0000000e+00
   4.2500000e-01   1.0000000e+00
   4.2600000e-01   1.0000000e+00
   4.2700000e-01   1.0000000e+00
   4.2800000e-01   1.0000000e+00
   4.2900000e-01   1.0000000e+00
   4.3000000e-01   1.0000000e+00
   4.3100000e-01   1.0000000e+00
   4.3200000e-01   1.0000000e+00
   4.3300000e-01   1.0000000e+00
   4.3400000e-01   1.0000000e+00
   4.3500000e-01   1.0000000e+00
   4.3600000e-01   1.0000000e+00
   4.3700000e-01   1.0000000e+00
   4.3800000e-01   1.0000000e+00
   4.3900000e-01   1.0000000e+00
   4.4000000e-01   1.0000000e+00
   4.4100000e-01   1.0000000e+00
   4.4200000e-01   1.0000000e+00
   4.4300000e-01   1.0000000e+00
   4.4400000e-01   1.0000000e+00
   4.4500000e-01   1.0000000e+00
   4.4600000e-01   1.0000000e+00
   4.4700000e-01   1.0000000e+00
   4.4800000e-01   1.0000000e+00
   4.4900000e-01   1.0000000e+00
   4.5000000e-01   1.0000000e+00
   4.5100000e-01   1.0000000e+00
   4.5200000e-01   1.0000000e+00
   4.5300000e-01   1.0000000e+00
   4.5400000e-01   1.0000000e+00
   4.5500000e-01   1.0000000e+00
   4.5600000e-01   1.0000000e+00
   4.5700000e-01   1.0000000e+00
   4.5800000e-01   1.0000000e+00
   4.5900000e-01   1.0000000e+00
   4.6000000e-01   1.0000000e+00
   4.6100000e-01   1.0000000e+00
   4.6200000e-01   1.0000000e+00
   4.6300000e-01   1.0000000e+00
   4.6400000e-01   1.0000000e+00
   4.6500000e-01   1.0000000e+00
   4.6600000e-01   1.0000000e+00
   4.6700000e-01   1.0000000e+00
   4.6800000e-01   1.0000000e+00
   4.6900000e-01   1.0000000e+00
   4.7000000e-01   1.0000000e+00
   4.7100000e-01   1.0000000e+00
   4.7200000e-01   1.0000000e+00
   4.7300000e-01   1.0000000e+00
   4.7400000e-01   1.0000000e+00
   4.7500000e-01   1.0000000e+00
   4.7600000e-01   1.0000000e+00
   4.7700000e-01   1.0000000e+00
   4.7800000e-01   1.0000000e+00
   4.7900000e-01   1.0000000e+00
   4.8000000e-01   1.0000000e+00
   4.8100000e-01   1.0000000e+00
   4.8200000e-01   1.0000000e+00
   4.8300000e-01   1.0000000e+00
   4.8400000e-01   1.0000000e+00
   4.8500000e-01   1.0000000e+00
   4.8600000e-01   1.0000000e+00
   4.8700000e-01   1.0000000e+00
   4.8800000e-01   1.0000000e+00
   4.8900000e-01   1.0000000e+00
   4.9000000e-01   1.0000000e+00
   4.9100000e-01   1.0000000e+00
   4.9200000e-01   1.0000000e+00
   4.9300000e-01   1.0000000e+00
   4.9400000e-01   1.0000000e+00
   4.9500000e-01   1.0000000e+00
   4.9600000e-01   1.0000000e+00
   4.9700000e-01   1.0000000e+00
   4.9800000e-01   1.0000000e+00
   4.9900000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   5.0100000e-01   1.0000000e+00
   5.0200000e-01   1.0000000e+00
   5.0300000e-01   1.0000000e+00
   5.0400000e-01   1.0000000e+00
   5.0500000e-01   1.0000000e+00
   5.0600000e-01   1.0000000e+00
   5.0700000e-01   1.0000000e+00
   5.0800000e-01   1.0000000e+00
   5.0900000e-01   1.0000000e+00
   5.1000000e-01   1.0000000e+00
   5.1100000e-01   1.0000000e+00
   5.1200000e-01   1.0000000e+00
   5.1300000e-01   1.0000000e+00
   5.1400000e-01   1.0000000e+00
   5.1500000e-01   1.0000000e+00
   5.1600000e-01   1.0000000e+00
   5.1700000e-01   1.0000000e+00
   5.1800000e-01   1.0000000e+00
   5.1900000e-01   1.0000000e+00
   5.2000000e-01   1.0000000e+00
   5.2100000e-01   1.0000000e+00
   5.2200000e-01   1.0000000e+00
   5.2300000e-01   1.0000000e+00
   5.2400000e-01   1.0000000e+00
   5.2500000e-01   1.0000000e+00
   5.2600000e-01   1.0000000e+00
   5.2700000e-01   1.0000000e+00
   5.2800000e-01   1.0000000e+00
   5.2900000e-01   1.0000000e+00
   5.3000000e-01   1.0000000e+00
   5.3100000e-01   1.0000000e+00
   5.3200000e-01   1.0000000e+00
   5.3300000e-01   1.0000000e+00
   5.3400000e-01   1.0000000e+00
   5.3500000e-01   1.0000000e+00
   5.3600000e-01   1.0000000e+00
   5.3700000e-01   1.0000000e+00
   5.3800000e-01   1.0000000e+00
   5.3900000e-01   1.0000000e+00
   5.4000000e-01   1.0000000e+00
   5.4100000e-01   1.0000000e+00
   5.4200000e-01   1.0000000e+00
   5.4300000e-01   1.0000000e+00
   5.4400000e-01   1.0000000e+00
   5.4500000e-01   1.0000000e+00
   5.4600000e-01   1.0000000e+00
   5.4700000e-01   1.0000000e+00
   5.4800000e-01   1.0000000e+00
   5.4900000e-01   1.0000000e+00
   5.5000000e-01   1.0000000e+00
   5.5100000e-01   1.0000000e+00
   5.5200000e-01   1.0000000e+00
   5.5300000e-01   1.0000000e+00
   5.5400000e-01   1.0000000e+00
   5.5500000e-01   1.0000000e+00
   5.5600000e-01   1.0000000e+00
   5.5700000e-01   1.0000000e+00
   5.5800000e-01   1.0000000e+00
   5.5900000e-01   1.0000000e+00
   5.6000000e-01   1.0000000e+00
   5.6100000e-01   1.0000000e+00
   5.6200000e-01   1.0000000e+00
   5.6300000e-01   1.0000000e+00
   5.6400000e-01   1.0000000e+00
   5.6500000e-01   1.0000000e+00
   5.6600000e-01   1.0000000e+00
   5.6700000e-01   1.0000000e+00
   5.6800000e-01   1.0000000e+00
   5.6900000e-01   1.0000000e+00
   5.7000000e-01   1.0000000e+00
   5.7100000e-01   1.0000000e+00
   5.7200000e-01   1.0000000e+00
   5.7300000e-01   1.0000000e+00
   5.7400000e-01   1.0000000e+00
   5.7500000e-01   1.0000000e+00
   5.7600000e-01   1.0000000e+00
   5.7700000e-01   1.0000000e+00
   5.7800000e-01   1.0000000e+00
   5.7900000e-01   1.0000000e+00
   5.8000000e-01   1.0000000e+00
   5.8100000e-01   1.0000000e+00
   5.8200000e-01   1.0000000e+00
   5.8300000e-01   1.0000000e+00
   5.8400000e-01   1.0000000e+00
   5.8500000e-01   1.0000000e+00
   5.8600000e-01   1.0000000e+00
   5.8700000e-01   1.0000000e+00
   5.8800000e-01   1.0000000e+00
   5.8900000e-01   1.0000000e+00
   5.9000000e-01   1.0000000e+00
   5.9100000e-01   1.0000000e+00
   5.9200000e-01   1.0000000e+00
   5.9300000e-01   1.0000000e+00
   5.9400000e-01   1.0000000e+00
   5.9500000e-01   1.0000000e+00
   5.9600000e-01   1.0000000e+00
   5.9700000e-01   1.0000000e+00
   5.9800000e-01   1.0000000e+00
   5.9900000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   6.0100000e-01   1.0000000e+00
   6.0200000e-01   1.0000000e+00
   6.0300000e-01   1.0000000e+00
   6.0400000e-01   1.0000000e+00
   6.0500000e-01   1.0000000e+00
   6.0600000e-01   1.0000000e+00
   6.0700000e-01   1.0000000e+00
   6.0800000e-01   1.0000000e+00
   6.0900000e-01   1.0000000e+00
   6.1000000e-01   1.0000000e+00
   6.1100000e-01   1.0000000e+00
   6.1200000e-01   1.0000000e+00
   6.1300000e-01   1.0000000e+00
   6.1400000e-01   1.0000000e+00
   6.1500000e-01   1.0000000e+00
   6.1600000e-01   1.0000000e+00
   6.1700000e-01   1.0000000e+00
   6.1800000e-01   1.0000000e+00
   6.1900000e-01   1.0000000e+00
   6.2000000e-01   1.0000000e+00
   6.2100000e-01   1.0000000e+00
   6.2200000e-01   1.0000000e+00
   6.2300000e-01   1.0000000e+00
   6.2400000e-01   1.0000000e+00
   6.2500000e-01   1.0000000e+00
   6.2600000e-01   1.0000000e+00
   6.2700000e-01   1.0000000e+00
   6.2800000e-01   1.0000000e+00
   6.2900000e-01   1.0000000e+00
   6.3000000e-01   1.0000000e+00
   6.3100000e-01   1.0000000e+00
   6.3200000e-01   1.0000000e+00
   6.3300000e-01   1.0000000e+00
   6.3400000e-01   1.0000000e+00
   6.3500000e-01   1.0000000e+00
   6.3600000e-01   1.0000000e+00
   6.3700000e-01   1.0000000e+00
   6.3800000e-01   1.0000000e+00
   6.3900000e-01   1.0000000e+00
   6.4000000e-01   1.0000000e+00
   6.4100000e-01   1.0000000e+00
   6.4200000e-01   1.0000000e+00
   6.4300000e-01   1.0000000e+00
   6.4400000e-01   1.0000000e+00
   6.4500000e-01   1.0000000e+00
   6.4600000e-01   1.0000000e+00
   6.4700000e-01   1.0000000e+00
   6.4800000e-01   1.0000000e+00
   6.4900000e-01   1.0000000e+00
   6.5000000e-01   1.0000000e+00
   6.5100000e-01   1.0000000e+00
   6.5200000e-01   1.0000000e+00
   6.5300000e-01   1.0000000e+00
   6.5400000e-01   1.0000000e+00
   6.5500000e-01   1.0000000e+00
   6.5600000e-01   1.0000000e+00
   6.5700000e-01   1.0000000e+00
   6.5800000e-01   1.0000000e+00
   6.5900000e-01   1.0000000e+00
   6.6000000e-01   1.0000000e+00
   6.6100000e-01   1.0000000e+00
   6.6200000e-01   1.0000000e+00
   6.6300000e-01   1.0000000e+00
   6.6400000e-01   1.0000000e+00
   6.6500000e-01   1.0000000e+00
   6.6600000e-01   1.0000000e+00
   6.6700000e-01   1.0000000e+00
   6.6800000e-01   1.0000000e+00
   6.6900000e-01   1.0000000e+00
   6.7000000e-01   1.0000000e+00
   6.7100000e-01   1.0000000e+00
   6.7200000e-01   1.0000000e+00
   6.7300000e-01   1.0000000e+00
   6.7400000e-01   1.0000000e+00
   6.7500000e-01   1.0000000e+00
   6.7600000e-01   1.0000000e+00
   6.7700000e-01   1.0000000e+00
   6.7800000e-01   1.0000000e+00
   6.7900000e-01   1.0000000e+00
   6.8000000e-01   1.0000000e+00
   6.8100000e-01   1.0000000e+00
   6.8200000e-01   1.0000000e+00
   6.8300000e-01   1.0000000e+00
   6.8400000e-01   1.0000000e+00
   6.8500000e-01   1.0000000e+00
   6.8600000e-01   1.0000000e+00
   6.8700000e-01   1.0000000e+00
   6.8800000e-01   1.0000000e+00
   6.8900000e-01   1.0000000e+00
   6.9000000e-01   1.0000000e+00
   6.9100000e-01   1.0000000e+00
   6.9200000e-01   1.0000000e+00
   6.9300000e-01   1.0000000e+00
   6.9400000e-01   1.0000000e+00
   6.9500000e-01   1.0000000e+00
   6.9600000e-01   1.0000000e+00
   6.9700000e-01   1.0000000e+00
   6.9800000e-01   1.0000000e+00
   6.9900000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   7.0100000e-01   1.0000000e+00
   7.0200000e-01   1.0000000e+00
   7.0300000e-01   1.0000000e+00
   7.0400000e-01   1.0000000e+00
   7.0500000e-01   1.0000000e+00
   7.0600000e-01   1.0000000e+00
   7.0700000e-01   1.0000000e+00
   7.0800000e-01   1.0000000e+00
   7.0900000e-01   1.0000000e+00
   7.1000000e-01   1.0000000e+00
   7.1100000e-01   1.0000000e+00
   7.1200000e-01   1.0000000e+00
   7.1300000e-01   1.0000000e+00
   7.1400000e-01   1.0000000e+00
   7.1500000e-01   1.0000000e+00
   7.1600000e-01   1.0000000e+00
   7.1700000e-01   1.0000000e+00
   7.1800000e-01   1.0000000e+00
   7.1900000e-01   1.0000000e+00
   7.2000000e-01   1.0000000e+00
   7.2100000e-01   1.0000000e+00
   7.2200000e-01   1.0000000e+00
   7.2300000e-01   1.0000000e+00
   7.2400000e-01   1.0000000e+00
   7.2500000e-01   1.0000000e+00
   7.2600000e-01   1.0000000e+00
   7.2700000e-01   1.0000000e+00
   7.2800000e-01   1.0000000e+00
   7.2900000e-01   1.0000000e+00
   7.3000000e-01   1.0000000e+00
   7.3100000e-01   1.0000000e+00
   7.3200000e-01   1.0000000e+00
   7.3300000e-01   1.0000000e+00
   7.3400000e-01   1.0000000e+00
   7.3500000e-01   1.0000000e+00
   7.3600000e-01   1.0000000e+00
   7.3700000e-01   1.0000000e+00
   7.3800000e-01   1.0000000e+00
   7.3900000e-01   1.0000000e+00
   7.4000000e-01   1.0000000e+00
   7.4100000e-01   1.0000000e+00
   7.4200000e-01   1.0000000e+00
   7.4300000e-01   1.0000000e+00
   7.4400000e-01   1.0000000e+00
   7.4500000e-01   1.0000000e+00
   7.4600000e-01   1.0000000e+00
   7.4700000e-01   1.0000000e+00
   7.4800000e-01   1.0000000e+00
   7.4900000e-01   1.0000000e+00
   7.5000000e-01   1.0000000e+00
   7.5100000e-01   1.0000000e+00
   7.5200000e-01   1.0000000e+00
   7.5300000e-01   1.0000000e+00
   7.5400000e-01   1.0000000e+00
   7.5500000e-01   1.0000000e+00
   7.5600000e-01   1.0000000e+00
   7.5700000e-01   1.0000000e+00
   7.5800000e-01   1.0000000e+00
   7.5900000e-01   1.0000000e+00
   7.6000000e-01   1.0000000e+00
   7.6100000e-01   1.0000000e+00
   7.6200000e-01   1.0000000e+00
   7.6300000e-01   1.0000000e+00
   7.6400000e-01   1.0000000e+00
   7.6500000e-01   1.0000000e+00
   7.6600000e-01   1.0000000e+00
   7.6700000e-01   1.0000000e+00
   7.6800000e-01   1.0000000e+00
   7.6900000e-01   1.0000000e+00
   7.7000000e-01   1.0000000e+00
   7.7100000e-01   1.0000000e+00
   7.7200000e-01   1.0000000e+00
   7.7300000e-01   1.0000000e+00
   7.7400000e-01   1.0000000e+00
   7.7500000e-01   1.0000000e+00
   7.7600000e-01   1.0000000e+00
   7.7700000e-01   1.0000000e+00
   7.7800000e-01   1.0000000e+00
   7.7900000e-01   1.0000000e+00
   7.8000000e-01   1.0000000e+00
   7.8100000e-01   1.0000000e+00
   7.8200000e-01   1.0000000e+00
   7.8300000e-01   1.0000000e+00
   7.8400000e-01   1.0000000e+00
   7.8500000e-01   1.0000000e+00
   7.8600000e-01   1.0000000e+00
   7.8700000e-01   1.0000000e+00
   7.8800000e-01   1.0000000e+00
   7.8900000e-01   1.0000000e+00
   7.9000000e-01   1.0000000e+00
   7.9100000e-01   1.0000000e+00
   7.9200000e-01   1.0000000e+00
   7.9300000e-01   1.0000000e+00
   7.9400000e-01   1.0000000e+00
   7.9500000e-01   1.0000000e+00
   7.9600000e-01   1.0000000e+00
   7.9700000e-01   1.0000000e+00
   7.9800000e-01   1.0000000e+00
   7.9900000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   8.0100000e-01   1.0000000e+00
   8.0200000e-01   1.0000000e+00
   8.0300000e-01   1.0000000e+00
   8.0400000e-01   1.0000000e+00
   8.0500000e-01   1.0000000e+00
   8.0600000e-01   1.0000000e+00
   8.0700000e-01   1.0000000e+00
   8.0800000e-01   1.0000000e+00
   8.0900000e-01   1.0000000e+00
   8.1000000e-01   1.0000000e+00
   8.1100000e-01   1.0000000e+00
   8.1200000e-01   1.0000000e+00
   8.1300000e-01   1.0000000e+00
   8.1400000e-01   1.0000000e+00
   8.1500000e-01   1.0000000e+00
   8.1600000e-01   1.0000000e+00
   8.1700000e-01   1.0000000e+00
   8.1800000e-01   1.0000000e+00
   8.1900000e-01   1.0000000e+00
   8.2000000e-01   1.0000000e+00
   8.2100000e-01   1.0000000e+00
   8.2200000e-01   1.0000000e+00
   8.2300000e-01   1.0000000e+00
   8.2400000e-01   1.0000000e+00
   8.2500000e-01   1.0000000e+00
   8.2600000e-01   1.0000000e+00
   8.2700000e-01   1.0000000e+00
   8.2800000e-01   1.0000000e+00
   8.2900000e-01   1.0000000e+00
   8.3000000e-01   1.0000000e+00
   8.3100000e-01   1.0000000e+00
   8.3200000e-01   1.0000000e+00
   8.3300000e-01   1.0000000e+00
   8.3400000e-01   1.0000000e+00
   8.3500000e-01   1.0000000e+00
   8.3600000e-01   1.0000000e+00
   8.3700000e-01   1.0000000e+00
   8.3800000e-01   1.0000000e+00
   8.3900000e-01   1.0000000e+00
   8.4000000e-01   1.0000000e+00
   8.4100000e-01   1.0000000e+00
   8.4200000e-01   1.0000000e+00
   8.4300000e-01   1.0000000e+00
   8.4400000e-01   1.0000000e+00
   8.4500000e-01   1.0000000e+00
   8.4600000e-01   1.0000000e+00
   8.4700000e-01   1.0000000e+00
   8.4800000e-01   1.0000000e+00
   8.4900000e-01   1.0000000e+00
   8.5000000e-01   1.0000000e+00
   8.5100000e-01   1.0000000e+00
   8.5200000e-01   1.0000000e+00
   8.5300000e-01   1.0000000e+00
   8.5400000e-01   1.0000000e+00
   8.5500000e-01   1.0000000e+00
   8.5600000e-01   1.0000000e+00
   8.5700000e-01   1.0000000e+00
   8.5800000e-01   1.0000000e+00
   8.5900000e-01   1.0000000e+00
   8.6000000e-01   1.0000000e+00
   8.6100000e-01   1.0000000e+00
   8.6200000e-01   1.0000000e+00
   8.6300000e-01   1.0000000e+00
   8.6400000e-01   1.0000000e+00
   8.6500000e-01   1.0000000e+00
   8.6600000e-01   1.0000000e+00
   8.6700000e-01   1.0000000e+00
   8.6800000e-01   1.0000000e+00
   8.6900000e-01   1.0000000e+00
   8.7000000e-01   1.0000000e+00
   8.7100000e-01   1.0000000e+00
   8.7200000e-01   1.0000000e+00
   8.7300000e-01   1.0000000e+00
   8.7400000e-01   1.0000000e+00
   8.7500000e-01   1.0000000e+00
   8.7600000e-01   1.0000000e+00
   8.7700000e-01   1.0000000e+00
   8.7800000e-01   1.0000000e+00
   8.7900000e-01   1.0000000e+00
   8.8000000e-01   1.0000000e+00
   8.8100000e-01   1.0000000e+00
   8.8200000e-01   1.0000000e+00
   8.8300000e-01   1.0000000e+00
   8.8400000e-01   1.0000000e+00
   8.8500000e-01   1.0000000e+00
   8.8600000e-01   1.0000000e+00
   8.8700000e-01   1.0000000e+00
   8.8800000e-01   1.0000000e+00
   8.8900000e-01   1.0000000e+00
   8.9000000e-01   1.0000000e+00
   8.9100000e-01   1.0000000e+00
   8.9200000e-01   1.0000000e+00
   8.9300000e-01   1.0000000e+00
   8.9400000e-01   1.0000000e+00
   8.9500000e-01   1.0000000e+00
   8.9600000e-01   1.0000000e+00
   8.9700000e-01   1.0000000e+00
   8.9800000e-01   1.0000000e+00
   8.9900000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   9.0100000e-01   1.0000000e+00
   9.0200000e-01   1.0000000e+00
   9.0300000e-01   1.0000000e+00
   9.0400000e-01   1.0000000e+00
   9.0500000e-01   1.0000000e+00
   9.0600000e-01   1.0000000e+00
   9.0700000e-01   1.0000000e+00
   9.0800000e-01   1.0000000e+00
   9.0900000e-01   1.0000000e+00
   9.1000000e-01   1.0000000e+00
   9.1100000e-01   1.0000000e+00
   9.1200000e-01   1.0000000e+00
   9.1300000e-01   1.0000000e+00
   9.1400000e-01   1.0000000e+00
   9.1500000e-01   1.0000000e+00
   9.1600000e-01   1.0000000e+00
   9.1700000e-01   1.0000000e+00
   9.1800000e-01   1.0000000e+00
   9.1900000e-01   1.0000000e+00
   9.2000000e-01   1.0000000e+00
   9.2100000e-01   1.0000000e+00
   9.2200000e-01   1.0000000e+00
   9.2300000e-01   1.0000000e+00
   9.2400000e-01   1.0000000e+00
   9.2500000e-01   1.0000000e+00
   9.2600000e-01   1.0000000e+00
   9.2700000e-01   1.0000000e+00
   9.2800000e-01   1.0000000e+00
   9.2900000e-01   1.0000000e+00
   9.3000000e-01   1.0000000e+00
   9.3100000e-01   1.0000000e+00
   9.3200000e-01   1.0000000e+00
   9.3300000e-01   1.0000000e+00
   9.3400000e-01   1.0000000e+00
   9.3500000e-01   1.0000000e+00
   9.3600000e-01   1.0000000e+00
   9.3700000e-01   1.0000000e+00
   9.3800000e-01   1.0000000e+00
   9.3900000e-01   1.0000000e+00
   9.4000000e-01   1.0000000e+00
   9.4100000e-01   1.0000000e+00
   9.4200000e-01   1.0000000e+00
   9.4300000e-01   1.0000000e+00
   9.4400000e-01   1.0000000e+00
   9.4500000e-01   1.0000000e+00
   9.4600000e-01   1.0000000e+00
   9.4700000e-01   1.0000000e+00
   9.4800000e-01   1.0000000e+00
   9.4900000e-01   1.0000000e+00
   9.5000000e-01   1.0000000e+00
   9.5100000e-01   1.0000000e+00
   9.5200000e-01   1.0000000e+00
   9.5300000e-01   1.0000000e+00
   9.5400000e-01   1.0000000e+00
   9.5500000e-01   1.0000000e+00
   9.5600000e-01   1.0000000e+00
   9.5700000e-01   1.0000000e+00
   9.5800000e-01   1.0000000e+00
   9.5900000e-01   1.0000000e+00
   9.6000000e-01   1.0000000e+00
   9.6100000e-01   1.0000000e+00
   9.6200000e-01   1.0000000e+00
   9.6300000e-01   1.0000000e+00
   9.6400000e-01   1.0000000e+00
   9.6500000e-01   1.0000000e+00
   9.6600000e-01   1.0000000e+00
   9.6700000e-01   1.0000000e+00
   9.6800000e-01   1.0000000e+00
   9.6900000e-01   1.0000000e+00
   9.7000000e-01   1.0000000e+00
   9.7100000e-01   1.0000000e+00
   9.7200000e-01   1.0000000e+00
   9.7300000e-01   1.0000000e+00
   9.7400000e-01   1.0000000e+00
   9.7500000e-01   1.0000000e+00
   9.7600000e-01   1.0000000e+00
   9.7700000e-01   1.0000000e+00
   9.7800000e-01   1.0000000e+00
   9.7900000e-01   1.0000000e+00
   9.8000000e-01   1.0000000e+00
   9.8100000e-01   1.0000000e+00
   9.8200000e-01   1.0000000e+00
   9.8300000e-01   1.0000000e+00
   9.8400000e-01   1.0000000e+00
   9.8500000e-01   1.0000000e+00
   9.8600000e-01   1.0000000e+00
   9.8700000e-01   1.0000000e+00
   9.8800000e-01   1.0000000e+00
   9.8900000e-01   1.0000000e+00
   9.9000000e-01   1.0000000e+00
   9.9100000e-01   1.0000000e+00
   9.9200000e-01   1.0000000e+00
   9.9300000e-01   1.0000000e+00
   9.9400000e-01   1.0000000e+00
   9.9500000e-01   1.0000000e+00
   9.9600000e-01   1.0000000e+00
   9.9700000e-01   1.0000000e+00
   9.9800000e-01   1.0000000e+00
   9.9900000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> randpts.txt <==
  nnz   trace
  49    3.6733
   47    4.2568
   30    4.3420
   52    4.3112
   47    4.2321
   14    9.3223
    9   11.8058
   26    4.9495
   41    4.0666
   23    4.8398
   56    3.5063
   15    9.5692
   11    8.0218
   12    9.3210
    2  276.9149
   27    4.8198
   37    4.1195
   15    7.3900
   21    6.1280
   48    3.9950
   25    4.9650
    6   16.2193
   27    5.5382
   33    4.6466
   15    7.2395
   15    6.5589
   29    4.4585
   56    3.7752
   18    5.7026
   35    4.9911
   41    4.0840
    5   21.2061
   11    8.8772
   56    3.5189
   21    5.3666
    1  343.6584
   25    5.8619
   48    4.0579
   53    3.4922
   47    3.8557
   11    9.3017
    9   27.3166
   46    3.9771
   24    5.0808
   57    3.8033
    5   17.3621
   43    3.8619
   13    8.7921
   22    6.9567
   32    4.7628
   59    3.6565
   33    4.9490
   15    7.3650
   41    4.0643
   12   11.2602
   24    6.7103
   53    3.7352
   30    5.5543
   27    5.6801
   34    4.5132
    6   31.5061
   55    3.8246
   34    4.4417
    6   13.9187
   33    4.3942
   45    3.9259
   59    3.8414
    2  335.7129
   31    4.4781
    2  295.9097
   54    3.7655
   13    8.6612
   55    3.7481
   36    4.3379
    6   12.8077
   46    3.8932
   51    3.8118
   41    4.2120
    9    8.9343
   26    5.3534
   20    5.9339
   18    6.3119
   51    4.2442
   14    8.1099
   16    6.5773
    7   23.4435
   32    4.4274
   17    7.2071
   19    5.9739
   41    4.2959
   54    3.6132
   55    3.7558
    4   36.4932
   60    3.5875
   41    4.0427
    9   11.0632
   22    5.7680
   58    3.8276
   50    3.9017
    2   42.8715


==> svds_model_1.txt <==
   idx             s
   1.0000000e+00   8.0855985e+01
   2.0000000e+00   1.1780078e+01
   3.0000000e+00   6.7232123e+00
   4.0000000e+00   3.6910763e+00
   5.0000000e+00   2.1871620e+00
   6.0000000e+00   1.7349261e+00
   7.0000000e+00   1.1266485e+00
   8.0000000e+00   1.0805056e+00
   9.0000000e+00   6.8746897e-01
   1.0000000e+01   6.1141551e-01
   1.1000000e+01   5.1954291e-01
   1.2000000e+01   4.1156503e-01
   1.3000000e+01   3.8771046e-01
   1.4000000e+01   3.6231782e-01
   1.5000000e+01   3.1458513e-01
   1.6000000e+01   2.7733837e-01
   1.7000000e+01   2.3163289e-01
   1.8000000e+01   1.9607852e-01
   1.9000000e+01   1.8973258e-01
   2.0000000e+01   1.8086122e-01
   2.1000000e+01   1.4906583e-01
   2.2000000e+01   1.3666199e-01
   2.3000000e+01   1.3153319e-01
   2.4000000e+01   1.0565244e-01
   2.5000000e+01   9.4605182e-02
   2.6000000e+01   8.2493531e-02
   2.7000000e+01   7.8099103e-02
   2.8000000e+01   7.5992331e-02
   2.9000000e+01   6.7148747e-02
   3.0000000e+01   6.0991661e-02
   3.1000000e+01   5.3058931e-02
   3.2000000e+01   5.2257628e-02
   3.3000000e+01   4.9246334e-02
   3.4000000e+01   4.2501812e-02
   3.5000000e+01   4.0409737e-02
   3.6000000e+01   3.7958383e-02
   3.7000000e+01   3.7228370e-02
   3.8000000e+01   3.3966257e-02
   3.9000000e+01   3.0594080e-02
   4.0000000e+01   2.8198962e-02
   4.1000000e+01   2.5391898e-02
   4.2000000e+01   2.4918910e-02
   4.3000000e+01   2.3426975e-02
   4.4000000e+01   2.1701918e-02
   4.5000000e+01   2.0686701e-02
   4.6000000e+01   1.8691034e-02
   4.7000000e+01   1.8259544e-02
   4.8000000e+01   1.7124841e-02
   4.9000000e+01   1.5388021e-02
   5.0000000e+01   1.4340771e-02
   5.1000000e+01   1.3186829e-02
   5.2000000e+01   1.2889463e-02
   5.3000000e+01   1.2283523e-02
   5.4000000e+01   1.1414699e-02
   5.5000000e+01   1.0566995e-02
   5.6000000e+01   1.0254197e-02
   5.7000000e+01   9.9290704e-03
   5.8000000e+01   9.5567934e-03
   5.9000000e+01   8.3878952e-03
   6.0000000e+01   7.9874654e-03
   6.1000000e+01   7.6485388e-03
   6.2000000e+01   7.2823311e-03
   6.3000000e+01   7.0201728e-03
   6.4000000e+01   6.0514945e-03
   6.5000000e+01   5.9799482e-03
   6.6000000e+01   5.3576962e-03
   6.7000000e+01   4.9937090e-03
   6.8000000e+01   4.5621836e-03
   6.9000000e+01   4.4827109e-03
   7.0000000e+01   4.1940614e-03
   7.1000000e+01   4.0198415e-03
   7.2000000e+01   3.7413651e-03
   7.3000000e+01   3.5770064e-03
   7.4000000e+01   3.3744147e-03
   7.5000000e+01   3.2373412e-03
   7.6000000e+01   3.0633545e-03
   7.7000000e+01   2.9652650e-03
   7.8000000e+01   2.7763412e-03
   7.9000000e+01   2.7057570e-03
   8.0000000e+01   2.5182710e-03
   8.1000000e+01   2.4086315e-03
   8.2000000e+01   2.2232139e-03
   8.3000000e+01   2.1408194e-03
   8.4000000e+01   2.1048805e-03
   8.5000000e+01   1.8954308e-03
   8.6000000e+01   1.8339380e-03
   8.7000000e+01   1.7444142e-03
   8.8000000e+01   1.6363681e-03
   8.9000000e+01   1.4967385e-03
   9.0000000e+01   1.4050394e-03
   9.1000000e+01   1.2789258e-03
   9.2000000e+01   1.2041073e-03
   9.3000000e+01   1.1882464e-03
   9.4000000e+01   1.1007994e-03
   9.5000000e+01   1.0890630e-03
   9.6000000e+01   1.0176505e-03
   9.7000000e+01   9.6157505e-04
   9.8000000e+01   9.4093361e-04
   9.9000000e+01   8.4940668e-04
   1.0000000e+02   8.2610007e-04
   1.0100000e+02   7.9830961e-04
   1.0200000e+02   7.2560633e-04
   1.0300000e+02   7.0749160e-04
   1.0400000e+02   6.7927343e-04
   1.0500000e+02   6.2790224e-04
   1.0600000e+02   6.0535377e-04
   1.0700000e+02   5.8026975e-04
   1.0800000e+02   5.2822027e-04
   1.0900000e+02   5.2503161e-04
   1.1000000e+02   4.8123405e-04
   1.1100000e+02   4.5427178e-04
   1.1200000e+02   4.3825653e-04
   1.1300000e+02   3.9476716e-04
   1.1400000e+02   3.6196233e-04
   1.1500000e+02   3.4229562e-04
   1.1600000e+02   3.4064986e-04
   1.1700000e+02   3.1577274e-04
   1.1800000e+02   2.9255860e-04
   1.1900000e+02   2.6374676e-04
   1.2000000e+02   2.6052501e-04
   1.2100000e+02   2.4887981e-04
   1.2200000e+02   2.3070766e-04
   1.2300000e+02   2.2221140e-04
   1.2400000e+02   2.1611354e-04
   1.2500000e+02   2.0328818e-04
   1.2600000e+02   1.8651280e-04
   1.2700000e+02   1.7514088e-04
   1.2800000e+02   1.7037666e-04
   1.2900000e+02   1.6443126e-04
   1.3000000e+02   1.5293718e-04
   1.3100000e+02   1.4543914e-04
   1.3200000e+02   1.4036359e-04
   1.3300000e+02   1.2754039e-04
   1.3400000e+02   1.2615621e-04
   1.3500000e+02   1.2179506e-04
   1.3600000e+02   1.1343553e-04
   1.3700000e+02   1.1054730e-04
   1.3800000e+02   1.0171438e-04
   1.3900000e+02   9.8053047e-05
   1.4000000e+02   8.7867547e-05
   1.4100000e+02   8.5091992e-05
   1.4200000e+02   8.0996080e-05
   1.4300000e+02   7.6481983e-05
   1.4400000e+02   7.1821693e-05
   1.4500000e+02   6.4005619e-05
   1.4600000e+02   6.1900247e-05
   1.4700000e+02   6.0804462e-05
   1.4800000e+02   5.4375489e-05
   1.4900000e+02   5.2852998e-05
   1.5000000e+02   5.0874548e-05
   1.5100000e+02   4.8181316e-05
   1.5200000e+02   4.5763383e-05
   1.5300000e+02   4.2976014e-05
   1.5400000e+02   4.0992555e-05
   1.5500000e+02   3.9943783e-05
   1.5600000e+02   3.6878823e-05
   1.5700000e+02   3.4858383e-05
   1.5800000e+02   3.4191332e-05
   1.5900000e+02   3.2752927e-05
   1.6000000e+02   3.1207772e-05
   1.6100000e+02   2.9600550e-05
   1.6200000e+02   2.7678529e-05
   1.6300000e+02   2.6318475e-05
   1.6400000e+02   2.5157517e-05
   1.6500000e+02   2.3832178e-05
   1.6600000e+02   2.1659275e-05
   1.6700000e+02   2.0727926e-05
   1.6800000e+02   2.0062961e-05
   1.6900000e+02   1.9436687e-05
   1.7000000e+02   1.8394865e-05
   1.7100000e+02   1.7020456e-05
   1.7200000e+02   1.6474287e-05
   1.7300000e+02   1.5002112e-05
   1.7400000e+02   1.4716080e-05
   1.7500000e+02   1.3896177e-05
   1.7600000e+02   1.2328236e-05
   1.7700000e+02   1.1934631e-05
   1.7800000e+02   1.1514408e-05
   1.7900000e+02   1.0854012e-05
   1.8000000e+02   1.0322509e-05
   1.8100000e+02   9.7120532e-06
   1.8200000e+02   9.1486022e-06
   1.8300000e+02   8.9327310e-06
   1.8400000e+02   7.6769123e-06
   1.8500000e+02   7.4236808e-06
   1.8600000e+02   7.2999975e-06
   1.8700000e+02   6.7309762e-06
   1.8800000e+02   6.7072535e-06
   1.8900000e+02   6.4667522e-06
   1.9000000e+02   6.0434802e-06
   1.9100000e+02   5.7345833e-06
   1.9200000e+02   5.3762597e-06
   1.9300000e+02   4.8501125e-06
   1.9400000e+02   4.5548979e-06
   1.9500000e+02   4.4206356e-06
   1.9600000e+02   4.2025613e-06
   1.9700000e+02   3.9056821e-06
   1.9800000e+02   3.7231496e-06
   1.9900000e+02   3.6157917e-06
   2.0000000e+02   3.4830984e-06
   2.0100000e+02   3.1968698e-06
   2.0200000e+02   3.0692887e-06
   2.0300000e+02   2.8863334e-06
   2.0400000e+02   2.7796770e-06
   2.0500000e+02   2.5806071e-06
   2.0600000e+02   2.3685986e-06
   2.0700000e+02   2.3027824e-06
   2.0800000e+02   2.2320172e-06
   2.0900000e+02   2.1044119e-06
   2.1000000e+02   2.0051328e-06
   2.1100000e+02   1.9720187e-06
   2.1200000e+02   1.8064956e-06
   2.1300000e+02   1.7682424e-06
   2.1400000e+02   1.6535580e-06
   2.1500000e+02   1.5880764e-06
   2.1600000e+02   1.5060577e-06
   2.1700000e+02   1.4474328e-06
   2.1800000e+02   1.3080650e-06
   2.1900000e+02   1.2413259e-06
   2.2000000e+02   1.1721250e-06
   2.2100000e+02   1.0751131e-06
   2.2200000e+02   1.0684997e-06
   2.2300000e+02   9.5048470e-07
   2.2400000e+02   9.2280610e-07
   2.2500000e+02   8.7385702e-07
   2.2600000e+02   8.3476745e-07
   2.2700000e+02   7.0149076e-07
   2.2800000e+02   6.6497768e-07
   2.2900000e+02   6.4656030e-07
   2.3000000e+02   5.9035299e-07
   2.3100000e+02   5.7388389e-07
   2.3200000e+02   5.4047384e-07
   2.3300000e+02   5.1756728e-07
   2.3400000e+02   4.8319478e-07
   2.3500000e+02   4.6571973e-07
   2.3600000e+02   4.5699601e-07
   2.3700000e+02   4.1584657e-07
   2.3800000e+02   3.8968689e-07
   2.3900000e+02   3.6717914e-07
   2.4000000e+02   3.5886785e-07
   2.4100000e+02   3.3239877e-07
   2.4200000e+02   3.2165193e-07
   2.4300000e+02   3.1256634e-07
   2.4400000e+02   2.9957771e-07
   2.4500000e+02   2.7352716e-07
   2.4600000e+02   2.4711967e-07
   2.4700000e+02   2.3504738e-07
   2.4800000e+02   2.2343828e-07
   2.4900000e+02   2.1461272e-07
   2.5000000e+02   1.9892713e-07
   2.5100000e+02   1.8326189e-07
   2.5200000e+02   1.7738195e-07
   2.5300000e+02   1.6363450e-07
   2.5400000e+02   1.5531199e-07
   2.5500000e+02   1.4611128e-07
   2.5600000e+02   1.3645921e-07
   2.5700000e+02   1.3426803e-07
   2.5800000e+02   1.2157682e-07
   2.5900000e+02   1.1580719e-07
   2.6000000e+02   1.0613931e-07
   2.6100000e+02   9.8251466e-08
   2.6200000e+02   9.6078190e-08
   2.6300000e+02   8.5926824e-08
   2.6400000e+02   7.9305854e-08
   2.6500000e+02   7.8499993e-08
   2.6600000e+02   7.3053167e-08
   2.6700000e+02   6.6414429e-08
   2.6800000e+02   6.3204609e-08
   2.6900000e+02   6.1951334e-08
   2.7000000e+02   5.6898602e-08
   2.7100000e+02   5.2172318e-08
   2.7200000e+02   5.0775485e-08
   2.7300000e+02   4.7762596e-08
   2.7400000e+02   4.3356618e-08
   2.7500000e+02   4.1199130e-08
   2.7600000e+02   3.9292024e-08
   2.7700000e+02   3.8123447e-08
   2.7800000e+02   3.6534707e-08
   2.7900000e+02   3.4008817e-08
   2.8000000e+02   3.2122825e-08
   2.8100000e+02   3.1241686e-08
   2.8200000e+02   2.9566626e-08
   2.8300000e+02   2.7027758e-08
   2.8400000e+02   2.5879591e-08
   2.8500000e+02   2.5056240e-08
   2.8600000e+02   2.3083493e-08
   2.8700000e+02   2.1390251e-08
   2.8800000e+02   1.9915937e-08
   2.8900000e+02   1.9072123e-08
   2.9000000e+02   1.7737234e-08
   2.9100000e+02   1.6582153e-08
   2.9200000e+02   1.6446254e-08
   2.9300000e+02   1.5036041e-08
   2.9400000e+02   1.4276841e-08
   2.9500000e+02   1.3091323e-08
   2.9600000e+02   1.2395174e-08
   2.9700000e+02   1.1645801e-08
   2.9800000e+02   1.0490323e-08
   2.9900000e+02   9.6411290e-09
   3.0000000e+02   9.3645205e-09
   3.0100000e+02   8.4648706e-09
   3.0200000e+02   7.5347503e-09
   3.0300000e+02   7.0350446e-09
   3.0400000e+02   6.3704677e-09
   3.0500000e+02   6.2643145e-09
   3.0600000e+02   5.9855560e-09
   3.0700000e+02   5.8637116e-09
   3.0800000e+02   5.3362170e-09
   3.0900000e+02   4.8400632e-09
   3.1000000e+02   4.6469736e-09
   3.1100000e+02   4.4433854e-09
   3.1200000e+02   4.3742812e-09
   3.1300000e+02   4.1223582e-09
   3.1400000e+02   3.6581557e-09
   3.1500000e+02   3.2819859e-09
   3.1600000e+02   3.1746873e-09
   3.1700000e+02   3.1185118e-09
   3.1800000e+02   2.7897659e-09
   3.1900000e+02   2.7595061e-09
   3.2000000e+02   2.6021056e-09
   3.2100000e+02   2.5023339e-09
   3.2200000e+02   2.4626247e-09
   3.2300000e+02   2.3487191e-09
   3.2400000e+02   2.1615865e-09
   3.2500000e+02   1.9849946e-09
   3.2600000e+02   1.8981511e-09
   3.2700000e+02   1.7148569e-09
   3.2800000e+02   1.5161408e-09
   3.2900000e+02   1.4109481e-09
   3.3000000e+02   1.3907207e-09
   3.3100000e+02   1.3141015e-09
   3.3200000e+02   1.1672715e-09
   3.3300000e+02   1.1272036e-09
   3.3400000e+02   9.8844259e-10
   3.3500000e+02   9.8255689e-10
   3.3600000e+02   8.7464993e-10
   3.3700000e+02   8.3574534e-10
   3.3800000e+02   7.7962945e-10
   3.3900000e+02   7.1757984e-10
   3.4000000e+02   6.9514857e-10
   3.4100000e+02   6.5251923e-10
   3.4200000e+02   6.2009952e-10
   3.4300000e+02   5.5651855e-10
   3.4400000e+02   5.4548594e-10
   3.4500000e+02   4.8614063e-10
   3.4600000e+02   4.6869873e-10
   3.4700000e+02   4.1724063e-10
   3.4800000e+02   4.0019140e-10
   3.4900000e+02   3.7585064e-10
   3.5000000e+02   3.5081466e-10
   3.5100000e+02   3.3184952e-10
   3.5200000e+02   3.1780944e-10
   3.5300000e+02   2.8604586e-10
   3.5400000e+02   2.8295691e-10
   3.5500000e+02   2.4646662e-10
   3.5600000e+02   2.3011826e-10
   3.5700000e+02   2.1419896e-10
   3.5800000e+02   2.0721765e-10
   3.5900000e+02   1.9622904e-10
   3.6000000e+02   1.8565892e-10
   3.6100000e+02   1.7109296e-10
   3.6200000e+02   1.5088750e-10
   3.6300000e+02   1.3702440e-10
   3.6400000e+02   1.2998894e-10
   3.6500000e+02   1.2331645e-10
   3.6600000e+02   1.1610599e-10
   3.6700000e+02   1.0288455e-10
   3.6800000e+02   9.7645633e-11
   3.6900000e+02   8.7435892e-11
   3.7000000e+02   8.0375014e-11
   3.7100000e+02   7.6793100e-11
   3.7200000e+02   7.3316602e-11
   3.7300000e+02   6.9255139e-11
   3.7400000e+02   6.3388050e-11
   3.7500000e+02   5.7265942e-11
   3.7600000e+02   5.6976283e-11
   3.7700000e+02   5.2128869e-11
   3.7800000e+02   5.0596128e-11
   3.7900000e+02   4.5991394e-11
   3.8000000e+02   4.3500960e-11
   3.8100000e+02   4.1934994e-11
   3.8200000e+02   3.9589795e-11
   3.8300000e+02   3.5841583e-11
   3.8400000e+02   3.5193953e-11
   3.8500000e+02   3.2565136e-11
   3.8600000e+02   3.0723695e-11
   3.8700000e+02   2.7033489e-11
   3.8800000e+02   2.6355147e-11
   3.8900000e+02   2.4849004e-11
   3.9000000e+02   2.3866657e-11
   3.9100000e+02   2.1995074e-11
   3.9200000e+02   1.8283866e-11
   3.9300000e+02   1.7285997e-11
   3.9400000e+02   1.5817647e-11
   3.9500000e+02   1.4404222e-11
   3.9600000e+02   1.2909137e-11
   3.9700000e+02   1.2367129e-11
   3.9800000e+02   1.1843379e-11
   3.9900000e+02   1.0780268e-11
   4.0000000e+02   9.9385849e-12
   4.0100000e+02   8.9750090e-12
   4.0200000e+02   8.2210472e-12
   4.0300000e+02   8.0556113e-12
   4.0400000e+02   7.8133666e-12
   4.0500000e+02   7.2136229e-12
   4.0600000e+02   6.1902477e-12
   4.0700000e+02   6.0554613e-12
   4.0800000e+02   5.8036213e-12
   4.0900000e+02   5.3587752e-12
   4.1000000e+02   4.8525615e-12
   4.1100000e+02   4.6682672e-12
   4.1200000e+02   4.5881677e-12
   4.1300000e+02   4.2911356e-12
   4.1400000e+02   3.8012629e-12
   4.1500000e+02   3.4590207e-12
   4.1600000e+02   3.2780773e-12
   4.1700000e+02   3.0894607e-12
   4.1800000e+02   2.6135518e-12
   4.1900000e+02   2.5106612e-12
   4.2000000e+02   2.3697328e-12
   4.2100000e+02   2.1791366e-12
   4.2200000e+02   2.1222637e-12
   4.2300000e+02   1.7748645e-12
   4.2400000e+02   1.6382798e-12
   4.2500000e+02   1.5102834e-12
   4.2600000e+02   1.4222682e-12
   4.2700000e+02   1.3094589e-12
   4.2800000e+02   1.0795128e-12
   4.2900000e+02   1.0482133e-12
   4.3000000e+02   1.0233698e-12
   4.3100000e+02   9.8877388e-13
   4.3200000e+02   8.7927131e-13
   4.3300000e+02   8.4297485e-13
   4.3400000e+02   7.9202131e-13
   4.3500000e+02   7.3327294e-13
   4.3600000e+02   6.7972583e-13
   4.3700000e+02   6.4332165e-13
   4.3800000e+02   5.9210625e-13
   4.3900000e+02   5.5415053e-13
   4.4000000e+02   5.2143807e-13
   4.4100000e+02   4.6858452e-13
   4.4200000e+02   4.4784364e-13
   4.4300000e+02   4.1222811e-13
   4.4400000e+02   3.9831115e-13
   4.4500000e+02   3.8382474e-13
   4.4600000e+02   3.5934153e-13
   4.4700000e+02   3.2356280e-13
   4.4800000e+02   3.0311907e-13
   4.4900000e+02   2.7541122e-13
   4.5000000e+02   2.3928617e-13
   4.5100000e+02   2.2875646e-13
   4.5200000e+02   2.0472194e-13
   4.5300000e+02   1.8057807e-13
   4.5400000e+02   1.7559724e-13
   4.5500000e+02   1.6839082e-13
   4.5600000e+02   1.5260157e-13
   4.5700000e+02   1.2713878e-13
   4.5800000e+02   1.2207744e-13
   4.5900000e+02   1.0538937e-13
   4.6000000e+02   9.9083920e-14
   4.6100000e+02   8.6236859e-14
   4.6200000e+02   8.1389958e-14
   4.6300000e+02   6.6597677e-14
   4.6400000e+02   6.4377678e-14
   4.6500000e+02   6.1055559e-14
   4.6600000e+02   5.7587118e-14
   4.6700000e+02   5.6781490e-14
   4.6800000e+02   5.0535222e-14
   4.6900000e+02   4.6925860e-14
   4.7000000e+02   4.5376055e-14
   4.7100000e+02   4.1318617e-14
   4.7200000e+02   3.8767200e-14
   4.7300000e+02   3.8066244e-14
   4.7400000e+02   3.5091463e-14
   4.7500000e+02   3.1374590e-14
   4.7600000e+02   2.8508674e-14
   4.7700000e+02   2.6446666e-14
   4.7800000e+02   2.2225087e-14
   4.7900000e+02   1.9868658e-14
   4.8000000e+02   1.8019156e-14
   4.8100000e+02   1.7455943e-14
   4.8200000e+02   1.5940395e-14
   4.8300000e+02   1.3866122e-14
   4.8400000e+02   1.1799579e-14
   4.8500000e+02   1.0939855e-14
   4.8600000e+02   9.1581469e-15
   4.8700000e+02   8.7732088e-15
   4.8800000e+02   7.0543246e-15
   4.8900000e+02   6.5749016e-15
   4.9000000e+02   6.2952938e-15
   4.9100000e+02   2.7906759e-15
   4.9200000e+02   2.6562980e-15
   4.9300000e+02   2.4266063e-15
   4.9400000e+02   1.6739922e-15
   4.9500000e+02   1.4153017e-15
   4.9600000e+02   1.0399495e-15
   4.9700000e+02   7.9705610e-16
   4.9800000e+02   6.4829980e-16
   4.9900000e+02   5.2733993e-16
   5.0000000e+02   4.4212003e-16


==> svds_model_2.txt <==
   idx             s
   1.0000000e+00   1.0720094e+02
   2.0000000e+00   1.5744349e+01
   3.0000000e+00   8.4703377e+00
   4.0000000e+00   4.7579270e+00
   5.0000000e+00   2.8257783e+00
   6.0000000e+00   2.1837436e+00
   7.0000000e+00   1.4856097e+00
   8.0000000e+00   1.4042319e+00
   9.0000000e+00   9.1197038e-01
   1.0000000e+01   7.5656963e-01
   1.1000000e+01   6.6391074e-01
   1.2000000e+01   5.8658742e-01
   1.3000000e+01   5.2146761e-01
   1.4000000e+01   4.7051367e-01
   1.5000000e+01   4.1081526e-01
   1.6000000e+01   3.6603352e-01
   1.7000000e+01   3.0099813e-01
   1.8000000e+01   2.4519358e-01
   1.9000000e+01   2.4097670e-01
   2.0000000e+01   2.2969297e-01
   2.1000000e+01   1.9651036e-01
   2.2000000e+01   1.7900816e-01
   2.3000000e+01   1.6267893e-01
   2.4000000e+01   1.4333414e-01
   2.5000000e+01   1.3358244e-01
   2.6000000e+01   1.1263055e-01
   2.7000000e+01   1.0717769e-01
   2.8000000e+01   9.8168738e-02
   2.9000000e+01   9.1145957e-02
   3.0000000e+01   7.8291177e-02
   3.1000000e+01   7.3254200e-02
   3.2000000e+01   7.0836964e-02
   3.3000000e+01   6.7387863e-02
   3.4000000e+01   6.3510889e-02
   3.5000000e+01   5.7924798e-02
   3.6000000e+01   5.5394146e-02
   3.7000000e+01   5.0422489e-02
   3.8000000e+01   4.8953383e-02
   3.9000000e+01   4.8558709e-02
   4.0000000e+01   4.2459553e-02
   4.1000000e+01   3.6895624e-02
   4.2000000e+01   3.5748548e-02
   4.3000000e+01   3.3710277e-02
   4.4000000e+01   3.1344197e-02
   4.5000000e+01   3.0511293e-02
   4.6000000e+01   2.7680139e-02
   4.7000000e+01   2.6918744e-02
   4.8000000e+01   2.6547046e-02
   4.9000000e+01   2.4392754e-02
   5.0000000e+01   2.2200981e-02
   5.1000000e+01   2.1239838e-02
   5.2000000e+01   2.0881824e-02
   5.3000000e+01   1.8239559e-02
   5.4000000e+01   1.7506694e-02
   5.5000000e+01   1.7293167e-02
   5.6000000e+01   1.5824072e-02
   5.7000000e+01   1.4644947e-02
   5.8000000e+01   1.3028120e-02
   5.9000000e+01   1.2410805e-02
   6.0000000e+01   1.2147357e-02
   6.1000000e+01   1.1444879e-02
   6.2000000e+01   1.1206064e-02
   6.3000000e+01   1.0094581e-02
   6.4000000e+01   9.1392294e-03
   6.5000000e+01   8.8209244e-03
   6.6000000e+01   8.3672956e-03
   6.7000000e+01   8.2043532e-03
   6.8000000e+01   7.5799749e-03
   6.9000000e+01   7.2930725e-03
   7.0000000e+01   7.0286007e-03
   7.1000000e+01   6.8488631e-03
   7.2000000e+01   6.6418652e-03
   7.3000000e+01   6.3199489e-03
   7.4000000e+01   5.9753711e-03
   7.5000000e+01   5.5938294e-03
   7.6000000e+01   5.4932872e-03
   7.7000000e+01   5.2501711e-03
   7.8000000e+01   4.9447470e-03
   7.9000000e+01   4.7496502e-03
   8.0000000e+01   4.4971930e-03
   8.1000000e+01   4.1903103e-03
   8.2000000e+01   4.0503251e-03
   8.3000000e+01   3.9773211e-03
   8.4000000e+01   3.6411835e-03
   8.5000000e+01   3.3786196e-03
   8.6000000e+01   3.2939283e-03
   8.7000000e+01   3.1073248e-03
   8.8000000e+01   2.9585482e-03
   8.9000000e+01   2.7412414e-03
   9.0000000e+01   2.6553934e-03
   9.1000000e+01   2.6125965e-03
   9.2000000e+01   2.4930464e-03
   9.3000000e+01   2.3602455e-03
   9.4000000e+01   2.2787555e-03
   9.5000000e+01   2.2471413e-03
   9.6000000e+01   2.0606306e-03
   9.7000000e+01   2.0374605e-03
   9.8000000e+01   1.9198948e-03
   9.9000000e+01   1.7724774e-03
   1.0000000e+02   1.7124007e-03
   1.0100000e+02   1.6661712e-03
   1.0200000e+02   1.5350430e-03
   1.0300000e+02   1.4879141e-03
   1.0400000e+02   1.4140372e-03
   1.0500000e+02   1.3756007e-03
   1.0600000e+02   1.3212770e-03
   1.0700000e+02   1.3098038e-03
   1.0800000e+02   1.2457624e-03
   1.0900000e+02   1.2132852e-03
   1.1000000e+02   1.1307560e-03
   1.1100000e+02   1.0683412e-03
   1.1200000e+02   1.0311694e-03
   1.1300000e+02   9.7114889e-04
   1.1400000e+02   9.4951240e-04
   1.1500000e+02   9.2021798e-04
   1.1600000e+02   9.1310799e-04
   1.1700000e+02   8.7962388e-04
   1.1800000e+02   8.3147747e-04
   1.1900000e+02   8.0078474e-04
   1.2000000e+02   7.5939413e-04
   1.2100000e+02   7.2255343e-04
   1.2200000e+02   6.7551402e-04
   1.2300000e+02   6.4100222e-04
   1.2400000e+02   6.1343250e-04
   1.2500000e+02   5.8417060e-04
   1.2600000e+02   5.6159097e-04
   1.2700000e+02   5.4259860e-04
   1.2800000e+02   5.1934852e-04
   1.2900000e+02   4.9953819e-04
   1.3000000e+02   4.8269789e-04
   1.3100000e+02   4.5795403e-04
   1.3200000e+02   4.4022567e-04
   1.3300000e+02   4.1963659e-04
   1.3400000e+02   4.0383036e-04
   1.3500000e+02   3.6963929e-04
   1.3600000e+02   3.4689918e-04
   1.3700000e+02   3.3898777e-04
   1.3800000e+02   3.3093621e-04
   1.3900000e+02   3.2654234e-04
   1.4000000e+02   2.9587855e-04
   1.4100000e+02   2.9384416e-04
   1.4200000e+02   2.7582101e-04
   1.4300000e+02   2.6544932e-04
   1.4400000e+02   2.5824190e-04
   1.4500000e+02   2.5069431e-04
   1.4600000e+02   2.3965149e-04
   1.4700000e+02   2.3131760e-04
   1.4800000e+02   2.1807166e-04
   1.4900000e+02   2.0846654e-04
   1.5000000e+02   2.0335937e-04
   1.5100000e+02   2.0081208e-04
   1.5200000e+02   1.9198784e-04
   1.5300000e+02   1.8970117e-04
   1.5400000e+02   1.7554460e-04
   1.5500000e+02   1.7046312e-04
   1.5600000e+02   1.6457786e-04
   1.5700000e+02   1.5570696e-04
   1.5800000e+02   1.4728077e-04
   1.5900000e+02   1.4507398e-04
   1.6000000e+02   1.4097211e-04
   1.6100000e+02   1.3498063e-04
   1.6200000e+02   1.3292929e-04
   1.6300000e+02   1.2671816e-04
   1.6400000e+02   1.2188862e-04
   1.6500000e+02   1.1439277e-04
   1.6600000e+02   1.0841400e-04
   1.6700000e+02   1.0587331e-04
   1.6800000e+02   1.0264725e-04
   1.6900000e+02   9.8998793e-05
   1.7000000e+02   9.3277620e-05
   1.7100000e+02   8.9857530e-05
   1.7200000e+02   8.8774217e-05
   1.7300000e+02   8.6025389e-05
   1.7400000e+02   8.1540629e-05
   1.7500000e+02   7.9005891e-05
   1.7600000e+02   7.5548666e-05
   1.7700000e+02   7.0112660e-05
   1.7800000e+02   6.7613117e-05
   1.7900000e+02   6.6876730e-05
   1.8000000e+02   6.1560369e-05
   1.8100000e+02   5.8801261e-05
   1.8200000e+02   5.5846452e-05
   1.8300000e+02   5.4743152e-05
   1.8400000e+02   5.2630773e-05
   1.8500000e+02   4.9454356e-05
   1.8600000e+02   4.4211901e-05
   1.8700000e+02   4.3348644e-05
   1.8800000e+02   4.2018764e-05
   1.8900000e+02   3.9263477e-05
   1.9000000e+02   3.8388161e-05
   1.9100000e+02   3.6604700e-05
   1.9200000e+02   3.6118066e-05
   1.9300000e+02   3.4031535e-05
   1.9400000e+02   3.3294234e-05
   1.9500000e+02   3.2809748e-05
   1.9600000e+02   3.0523837e-05
   1.9700000e+02   3.0439331e-05
   1.9800000e+02   2.9334685e-05
   1.9900000e+02   2.8715294e-05
   2.0000000e+02   2.7284971e-05
   2.0100000e+02   2.6189663e-05
   2.0200000e+02   2.5431239e-05
   2.0300000e+02   2.3563697e-05
   2.0400000e+02   2.2878187e-05
   2.0500000e+02   2.1776261e-05
   2.0600000e+02   2.0618360e-05
   2.0700000e+02   1.8996249e-05
   2.0800000e+02   1.8423382e-05
   2.0900000e+02   1.7410025e-05
   2.1000000e+02   1.6875443e-05
   2.1100000e+02   1.6505683e-05
   2.1200000e+02   1.5886991e-05
   2.1300000e+02   1.5453194e-05
   2.1400000e+02   1.4926694e-05
   2.1500000e+02   1.4334126e-05
   2.1600000e+02   1.4237414e-05
   2.1700000e+02   1.3390096e-05
   2.1800000e+02   1.3233644e-05
   2.1900000e+02   1.2276959e-05
   2.2000000e+02   1.1552442e-05
   2.2100000e+02   1.1327209e-05
   2.2200000e+02   1.1123882e-05
   2.2300000e+02   1.0776287e-05
   2.2400000e+02   1.0674576e-05
   2.2500000e+02   9.7563858e-06
   2.2600000e+02   9.5143333e-06
   2.2700000e+02   8.2859959e-06
   2.2800000e+02   8.0723600e-06
   2.2900000e+02   7.7653374e-06
   2.3000000e+02   7.4054848e-06
   2.3100000e+02   7.1209264e-06
   2.3200000e+02   7.0002108e-06
   2.3300000e+02   6.6667330e-06
   2.3400000e+02   6.5048938e-06
   2.3500000e+02   6.2810831e-06
   2.3600000e+02   5.9005113e-06
   2.3700000e+02   5.7669213e-06
   2.3800000e+02   5.6150969e-06
   2.3900000e+02   5.4953487e-06
   2.4000000e+02   5.1094041e-06
   2.4100000e+02   5.0121538e-06
   2.4200000e+02   4.5744617e-06
   2.4300000e+02   4.4071227e-06
   2.4400000e+02   4.0694061e-06
   2.4500000e+02   3.9075567e-06
   2.4600000e+02   3.8819095e-06
   2.4700000e+02   3.7181735e-06
   2.4800000e+02   3.5297019e-06
   2.4900000e+02   3.4504685e-06
   2.5000000e+02   3.3134461e-06
   2.5100000e+02   3.1074815e-06
   2.5200000e+02   3.0049145e-06
   2.5300000e+02   2.9426022e-06
   2.5400000e+02   2.9041338e-06
   2.5500000e+02   2.8348042e-06
   2.5600000e+02   2.7311525e-06
   2.5700000e+02   2.6123807e-06
   2.5800000e+02   2.5572884e-06
   2.5900000e+02   2.3873622e-06
   2.6000000e+02   2.2560917e-06
   2.6100000e+02   2.1261634e-06
   2.6200000e+02   2.0692298e-06
   2.6300000e+02   1.9987343e-06
   2.6400000e+02   1.8712898e-06
   2.6500000e+02   1.8088772e-06
   2.6600000e+02   1.7782617e-06
   2.6700000e+02   1.7322841e-06
   2.6800000e+02   1.6179432e-06
   2.6900000e+02   1.5998629e-06
   2.7000000e+02   1.4900033e-06
   2.7100000e+02   1.4841425e-06
   2.7200000e+02   1.4184976e-06
   2.7300000e+02   1.3670917e-06
   2.7400000e+02   1.2795319e-06
   2.7500000e+02   1.2435004e-06
   2.7600000e+02   1.1732084e-06
   2.7700000e+02   1.0955614e-06
   2.7800000e+02   1.0788025e-06
   2.7900000e+02   1.0427443e-06
   2.8000000e+02   1.0229908e-06
   2.8100000e+02   9.7885751e-07
   2.8200000e+02   9.3958418e-07
   2.8300000e+02   8.9947642e-07
   2.8400000e+02   8.7622803e-07
   2.8500000e+02   8.3838682e-07
   2.8600000e+02   7.9092520e-07
   2.8700000e+02   7.6076389e-07
   2.8800000e+02   7.0816371e-07
   2.8900000e+02   6.6022632e-07
   2.9000000e+02   6.5203058e-07
   2.9100000e+02   6.0856889e-07
   2.9200000e+02   5.8785308e-07
   2.9300000e+02   5.5212795e-07
   2.9400000e+02   5.1430869e-07
   2.9500000e+02   5.1059985e-07
   2.9600000e+02   4.9363904e-07
   2.9700000e+02   4.6530428e-07
   2.9800000e+02   4.5214871e-07
   2.9900000e+02   4.3905309e-07
   3.0000000e+02   4.1411042e-07
   3.0100000e+02   4.0092821e-07
   3.0200000e+02   3.8558366e-07
   3.0300000e+02   3.8137501e-07
   3.0400000e+02   3.5398392e-07
   3.0500000e+02   3.3985754e-07
   3.0600000e+02   3.2862661e-07
   3.0700000e+02   3.1734457e-07
   3.0800000e+02   3.0237304e-07
   3.0900000e+02   2.9505929e-07
   3.1000000e+02   2.8069083e-07
   3.1100000e+02   2.5176600e-07
   3.1200000e+02   2.4509722e-07
   3.1300000e+02   2.3407378e-07
   3.1400000e+02   2.2491544e-07
   3.1500000e+02   2.2307439e-07
   3.1600000e+02   2.1714485e-07
   3.1700000e+02   2.1140294e-07
   3.1800000e+02   2.0150423e-07
   3.1900000e+02   1.8678607e-07
   3.2000000e+02   1.8261176e-07
   3.2100000e+02   1.6851512e-07
   3.2200000e+02   1.6446172e-07
   3.2300000e+02   1.6085983e-07
   3.2400000e+02   1.5952198e-07
   3.2500000e+02   1.5371497e-07
   3.2600000e+02   1.4734229e-07
   3.2700000e+02   1.4429968e-07
   3.2800000e+02   1.3588139e-07
   3.2900000e+02   1.2442889e-07
   3.3000000e+02   1.1982033e-07
   3.3100000e+02   1.1256545e-07
   3.3200000e+02   1.0879539e-07
   3.3300000e+02   1.0521123e-07
   3.3400000e+02   1.0119770e-07
   3.3500000e+02   9.3730426e-08
   3.3600000e+02   9.0945204e-08
   3.3700000e+02   8.5114510e-08
   3.3800000e+02   7.9578044e-08
   3.3900000e+02   7.5599487e-08
   3.4000000e+02   7.1638261e-08
   3.4100000e+02   6.6451780e-08
   3.4200000e+02   6.4147943e-08
   3.4300000e+02   5.9903302e-08
   3.4400000e+02   5.6664757e-08
   3.4500000e+02   5.4874872e-08
   3.4600000e+02   5.3727425e-08
   3.4700000e+02   4.9874823e-08
   3.4800000e+02   4.6831660e-08
   3.4900000e+02   4.5939084e-08
   3.5000000e+02   4.4227769e-08
   3.5100000e+02   4.2907185e-08
   3.5200000e+02   4.1632887e-08
   3.5300000e+02   3.9689232e-08
   3.5400000e+02   3.8743739e-08
   3.5500000e+02   3.6153631e-08
   3.5600000e+02   3.4552732e-08
   3.5700000e+02   3.3727099e-08
   3.5800000e+02   3.1696463e-08
   3.5900000e+02   3.1056991e-08
   3.6000000e+02   2.9846144e-08
   3.6100000e+02   2.8584803e-08
   3.6200000e+02   2.8310628e-08
   3.6300000e+02   2.7611949e-08
   3.6400000e+02   2.5260730e-08
   3.6500000e+02   2.2971263e-08
   3.6600000e+02   2.2940464e-08
   3.6700000e+02   2.1603848e-08
   3.6800000e+02   2.0189036e-08
   3.6900000e+02   1.9799843e-08
   3.7000000e+02   1.9566715e-08
   3.7100000e+02   1.8193198e-08
   3.7200000e+02   1.7728245e-08
   3.7300000e+02   1.6811658e-08
   3.7400000e+02   1.6334673e-08
   3.7500000e+02   1.5817871e-08
   3.7600000e+02   1.5518754e-08
   3.7700000e+02   1.4790816e-08
   3.7800000e+02   1.3853474e-08
   3.7900000e+02   1.3038174e-08
   3.8000000e+02   1.2736873e-08
   3.8100000e+02   1.1995759e-08
   3.8200000e+02   1.1773129e-08
   3.8300000e+02   1.1339891e-08
   3.8400000e+02   1.1150274e-08
   3.8500000e+02   1.0903236e-08
   3.8600000e+02   9.9303028e-09
   3.8700000e+02   9.7698845e-09
   3.8800000e+02   8.9965717e-09
   3.8900000e+02   8.4924837e-09
   3.9000000e+02   8.1218097e-09
   3.9100000e+02   7.5504152e-09
   3.9200000e+02   7.3144402e-09
   3.9300000e+02   7.0803664e-09
   3.9400000e+02   6.8203885e-09
   3.9500000e+02   6.6831664e-09
   3.9600000e+02   6.3762558e-09
   3.9700000e+02   6.0852060e-09
   3.9800000e+02   5.8900458e-09
   3.9900000e+02   5.1879321e-09
   4.0000000e+02   5.1565089e-09
   4.0100000e+02   4.9307369e-09
   4.0200000e+02   4.6512847e-09
   4.0300000e+02   4.5044572e-09
   4.0400000e+02   4.2878193e-09
   4.0500000e+02   4.1923782e-09
   4.0600000e+02   3.9991715e-09
   4.0700000e+02   3.8317172e-09
   4.0800000e+02   3.7505105e-09
   4.0900000e+02   3.5380428e-09
   4.1000000e+02   3.4014506e-09
   4.1100000e+02   3.2738557e-09
   4.1200000e+02   3.1917482e-09
   4.1300000e+02   3.0846556e-09
   4.1400000e+02   2.8885153e-09
   4.1500000e+02   2.7511289e-09
   4.1600000e+02   2.6548610e-09
   4.1700000e+02   2.5651674e-09
   4.1800000e+02   2.4994260e-09
   4.1900000e+02   2.2686970e-09
   4.2000000e+02   2.1932700e-09
   4.2100000e+02   2.1709711e-09
   4.2200000e+02   1.9542137e-09
   4.2300000e+02   1.8789413e-09
   4.2400000e+02   1.8206902e-09
   4.2500000e+02   1.7749245e-09
   4.2600000e+02   1.7432413e-09
   4.2700000e+02   1.6814443e-09
   4.2800000e+02   1.5271789e-09
   4.2900000e+02   1.4488577e-09
   4.3000000e+02   1.3317327e-09
   4.3100000e+02   1.3091781e-09
   4.3200000e+02   1.2763434e-09
   4.3300000e+02   1.2207260e-09
   4.3400000e+02   1.1753391e-09
   4.3500000e+02   1.0823665e-09
   4.3600000e+02   1.0753908e-09
   4.3700000e+02   9.9965037e-10
   4.3800000e+02   9.8244933e-10
   4.3900000e+02   9.5581170e-10
   4.4000000e+02   9.3849829e-10
   4.4100000e+02   9.0853035e-10
   4.4200000e+02   8.8855855e-10
   4.4300000e+02   8.1568816e-10
   4.4400000e+02   7.6765822e-10
   4.4500000e+02   7.5102142e-10
   4.4600000e+02   7.2948943e-10
   4.4700000e+02   6.6774907e-10
   4.4800000e+02   6.2673286e-10
   4.4900000e+02   5.9333288e-10
   4.5000000e+02   5.8588419e-10
   4.5100000e+02   5.3038659e-10
   4.5200000e+02   5.0781490e-10
   4.5300000e+02   4.9330990e-10
   4.5400000e+02   4.6651112e-10
   4.5500000e+02   4.4058765e-10
   4.5600000e+02   3.9894474e-10
   4.5700000e+02   3.7021793e-10
   4.5800000e+02   3.5886835e-10
   4.5900000e+02   3.4547768e-10
   4.6000000e+02   3.3884509e-10
   4.6100000e+02   3.1756551e-10
   4.6200000e+02   3.1317742e-10
   4.6300000e+02   2.9638755e-10
   4.6400000e+02   2.8850809e-10
   4.6500000e+02   2.7817490e-10
   4.6600000e+02   2.7318031e-10
   4.6700000e+02   2.5715085e-10
   4.6800000e+02   2.4200229e-10
   4.6900000e+02   2.3282827e-10
   4.7000000e+02   2.2265988e-10
   4.7100000e+02   2.0695922e-10
   4.7200000e+02   2.0165334e-10
   4.7300000e+02   1.8420486e-10
   4.7400000e+02   1.7857248e-10
   4.7500000e+02   1.7372798e-10
   4.7600000e+02   1.6652978e-10
   4.7700000e+02   1.5776812e-10
   4.7800000e+02   1.5271236e-10
   4.7900000e+02   1.4782702e-10
   4.8000000e+02   1.3749211e-10
   4.8100000e+02   1.3242514e-10
   4.8200000e+02   1.2592130e-10
   4.8300000e+02   1.1802916e-10
   4.8400000e+02   1.1137691e-10
   4.8500000e+02   1.0307229e-10
   4.8600000e+02   9.8425948e-11
   4.8700000e+02   9.4656754e-11
   4.8800000e+02   8.8727626e-11
   4.8900000e+02   8.3868433e-11
   4.9000000e+02   8.2166692e-11
   4.9100000e+02   7.6942339e-11
   4.9200000e+02   6.9457346e-11
   4.9300000e+02   6.9068291e-11
   4.9400000e+02   6.2400765e-11
   4.9500000e+02   6.2147705e-11
   4.9600000e+02   5.8887739e-11
   4.9700000e+02   5.5490507e-11
   4.9800000e+02   4.8121626e-11
   4.9900000e+02   4.5466207e-11
   5.0000000e+02   4.0214893e-11


==> svds_model_3.txt <==
   idx             s
   1.0000000e+00   1.2978177e+02
   2.0000000e+00   1.9370127e+01
   3.0000000e+00   1.0152613e+01
   4.0000000e+00   5.7816524e+00
   5.0000000e+00   3.3640235e+00
   6.0000000e+00   2.5824558e+00
   7.0000000e+00   1.7819326e+00
   8.0000000e+00   1.6737595e+00
   9.0000000e+00   1.1072818e+00
   1.0000000e+01   8.9944232e-01
   1.1000000e+01   7.6714404e-01
   1.2000000e+01   6.7997823e-01
   1.3000000e+01   6.2450144e-01
   1.4000000e+01   5.7520310e-01
   1.5000000e+01   4.8107808e-01
   1.6000000e+01   4.2950892e-01
   1.7000000e+01   3.4913722e-01
   1.8000000e+01   2.9059421e-01
   1.9000000e+01   2.8839517e-01
   2.0000000e+01   2.6631033e-01
   2.1000000e+01   2.4073442e-01
   2.2000000e+01   2.0853198e-01
   2.3000000e+01   1.9626217e-01
   2.4000000e+01   1.7150446e-01
   2.5000000e+01   1.5554836e-01
   2.6000000e+01   1.3904324e-01
   2.7000000e+01   1.2573968e-01
   2.8000000e+01   1.1946795e-01
   2.9000000e+01   1.0903055e-01
   3.0000000e+01   9.5566481e-02
   3.1000000e+01   8.4990643e-02
   3.2000000e+01   8.3478968e-02
   3.3000000e+01   8.0088052e-02
   3.4000000e+01   7.5494428e-02
   3.5000000e+01   7.0653304e-02
   3.6000000e+01   6.3644810e-02
   3.7000000e+01   5.9228896e-02
   3.8000000e+01   5.7588974e-02
   3.9000000e+01   5.5787197e-02
   4.0000000e+01   5.0414389e-02
   4.1000000e+01   4.5724169e-02
   4.2000000e+01   4.4219937e-02
   4.3000000e+01   4.2050053e-02
   4.4000000e+01   3.9624517e-02
   4.5000000e+01   3.5433593e-02
   4.6000000e+01   3.3009277e-02
   4.7000000e+01   3.1737535e-02
   4.8000000e+01   3.0914190e-02
   4.9000000e+01   3.0420846e-02
   5.0000000e+01   2.9084580e-02
   5.1000000e+01   2.5991458e-02
   5.2000000e+01   2.5523679e-02
   5.3000000e+01   2.3212252e-02
   5.4000000e+01   2.2399805e-02
   5.5000000e+01   2.0972735e-02
   5.6000000e+01   1.9999894e-02
   5.7000000e+01   1.9348594e-02
   5.8000000e+01   1.7028862e-02
   5.9000000e+01   1.6672723e-02
   6.0000000e+01   1.5657963e-02
   6.1000000e+01   1.4871483e-02
   6.2000000e+01   1.4642683e-02
   6.3000000e+01   1.3386805e-02
   6.4000000e+01   1.3122660e-02
   6.5000000e+01   1.2057160e-02
   6.6000000e+01   1.1972534e-02
   6.7000000e+01   1.0584059e-02
   6.8000000e+01   1.0163927e-02
   6.9000000e+01   1.0049614e-02
   7.0000000e+01   9.4627490e-03
   7.1000000e+01   9.3039763e-03
   7.2000000e+01   8.9560110e-03
   7.3000000e+01   8.4033942e-03
   7.4000000e+01   7.9644117e-03
   7.5000000e+01   7.5798106e-03
   7.6000000e+01   7.2536884e-03
   7.7000000e+01   6.8132086e-03
   7.8000000e+01   6.7023110e-03
   7.9000000e+01   6.3721169e-03
   8.0000000e+01   5.9759708e-03
   8.1000000e+01   5.8904363e-03
   8.2000000e+01   5.7017997e-03
   8.3000000e+01   5.3883118e-03
   8.4000000e+01   5.1402587e-03
   8.5000000e+01   5.0431685e-03
   8.6000000e+01   4.9508190e-03
   8.7000000e+01   4.7452960e-03
   8.8000000e+01   4.6249327e-03
   8.9000000e+01   4.3700026e-03
   9.0000000e+01   4.1411273e-03
   9.1000000e+01   4.0777932e-03
   9.2000000e+01   3.5266224e-03
   9.3000000e+01   3.2403924e-03
   9.4000000e+01   3.1044621e-03
   9.5000000e+01   2.9367083e-03
   9.6000000e+01   2.9050535e-03
   9.7000000e+01   2.8416686e-03
   9.8000000e+01   2.7021524e-03
   9.9000000e+01   2.5886864e-03
   1.0000000e+02   2.5603975e-03
   1.0100000e+02   2.3873796e-03
   1.0200000e+02   2.2968970e-03
   1.0300000e+02   2.2374848e-03
   1.0400000e+02   2.1381531e-03
   1.0500000e+02   1.9859726e-03
   1.0600000e+02   1.9214394e-03
   1.0700000e+02   1.8771603e-03
   1.0800000e+02   1.8187644e-03
   1.0900000e+02   1.7606727e-03
   1.1000000e+02   1.7028079e-03
   1.1100000e+02   1.6294302e-03
   1.1200000e+02   1.4982500e-03
   1.1300000e+02   1.3936141e-03
   1.1400000e+02   1.3905395e-03
   1.1500000e+02   1.3143410e-03
   1.1600000e+02   1.2952398e-03
   1.1700000e+02   1.1868251e-03
   1.1800000e+02   1.1578588e-03
   1.1900000e+02   1.1336937e-03
   1.2000000e+02   1.0995922e-03
   1.2100000e+02   1.0649378e-03
   1.2200000e+02   9.5098815e-04
   1.2300000e+02   9.3035645e-04
   1.2400000e+02   9.0562601e-04
   1.2500000e+02   8.7351411e-04
   1.2600000e+02   8.6240553e-04
   1.2700000e+02   8.0250376e-04
   1.2800000e+02   7.7375822e-04
   1.2900000e+02   7.4560308e-04
   1.3000000e+02   7.0007215e-04
   1.3100000e+02   6.8783035e-04
   1.3200000e+02   6.5584805e-04
   1.3300000e+02   6.4945732e-04
   1.3400000e+02   6.0898386e-04
   1.3500000e+02   6.0207516e-04
   1.3600000e+02   5.6135010e-04
   1.3700000e+02   5.4269837e-04
   1.3800000e+02   5.0043488e-04
   1.3900000e+02   4.8394850e-04
   1.4000000e+02   4.7735646e-04
   1.4100000e+02   4.6092999e-04
   1.4200000e+02   4.5393488e-04
   1.4300000e+02   4.2877926e-04
   1.4400000e+02   4.2339646e-04
   1.4500000e+02   4.1241668e-04
   1.4600000e+02   3.9809178e-04
   1.4700000e+02   3.7425359e-04
   1.4800000e+02   3.6126261e-04
   1.4900000e+02   3.5722059e-04
   1.5000000e+02   3.4636943e-04
   1.5100000e+02   3.3056223e-04
   1.5200000e+02   3.2470895e-04
   1.5300000e+02   3.0727510e-04
   1.5400000e+02   3.0260327e-04
   1.5500000e+02   2.9429049e-04
   1.5600000e+02   2.8150438e-04
   1.5700000e+02   2.7686415e-04
   1.5800000e+02   2.5428762e-04
   1.5900000e+02   2.4394269e-04
   1.6000000e+02   2.3701887e-04
   1.6100000e+02   2.2842002e-04
   1.6200000e+02   2.1802243e-04
   1.6300000e+02   2.0192966e-04
   1.6400000e+02   1.9442148e-04
   1.6500000e+02   1.9306925e-04
   1.6600000e+02   1.8837202e-04
   1.6700000e+02   1.7907717e-04
   1.6800000e+02   1.7599503e-04
   1.6900000e+02   1.7104942e-04
   1.7000000e+02   1.6838014e-04
   1.7100000e+02   1.5442093e-04
   1.7200000e+02   1.5292008e-04
   1.7300000e+02   1.5029187e-04
   1.7400000e+02   1.4681196e-04
   1.7500000e+02   1.3863414e-04
   1.7600000e+02   1.3583874e-04
   1.7700000e+02   1.3196517e-04
   1.7800000e+02   1.2501861e-04
   1.7900000e+02   1.2350743e-04
   1.8000000e+02   1.1833091e-04
   1.8100000e+02   1.1237877e-04
   1.8200000e+02   1.0956594e-04
   1.8300000e+02   1.0590221e-04
   1.8400000e+02   1.0229758e-04
   1.8500000e+02   9.9252359e-05
   1.8600000e+02   9.4858046e-05
   1.8700000e+02   9.4168681e-05
   1.8800000e+02   9.0512916e-05
   1.8900000e+02   8.6628247e-05
   1.9000000e+02   8.3124673e-05
   1.9100000e+02   8.0904343e-05
   1.9200000e+02   7.8824560e-05
   1.9300000e+02   7.6102401e-05
   1.9400000e+02   7.2233372e-05
   1.9500000e+02   7.0788316e-05
   1.9600000e+02   6.7371410e-05
   1.9700000e+02   6.4954997e-05
   1.9800000e+02   6.3817561e-05
   1.9900000e+02   6.1516807e-05
   2.0000000e+02   6.0993774e-05
   2.0100000e+02   5.7478216e-05
   2.0200000e+02   5.6876072e-05
   2.0300000e+02   5.3736330e-05
   2.0400000e+02   5.2327800e-05
   2.0500000e+02   5.1195915e-05
   2.0600000e+02   4.9014572e-05
   2.0700000e+02   4.5811755e-05
   2.0800000e+02   4.5127398e-05
   2.0900000e+02   4.3747370e-05
   2.1000000e+02   4.2856973e-05
   2.1100000e+02   4.1574174e-05
   2.1200000e+02   4.0765915e-05
   2.1300000e+02   3.8568386e-05
   2.1400000e+02   3.7029464e-05
   2.1500000e+02   3.5789150e-05
   2.1600000e+02   3.4528977e-05
   2.1700000e+02   3.3961882e-05
   2.1800000e+02   3.2180589e-05
   2.1900000e+02   3.1653033e-05
   2.2000000e+02   2.9330712e-05
   2.2100000e+02   2.8543405e-05
   2.2200000e+02   2.7661414e-05
   2.2300000e+02   2.6559600e-05
   2.2400000e+02   2.5442610e-05
   2.2500000e+02   2.4788129e-05
   2.2600000e+02   2.4074521e-05
   2.2700000e+02   2.2313111e-05
   2.2800000e+02   2.1728606e-05
   2.2900000e+02   2.0294268e-05
   2.3000000e+02   2.0112742e-05
   2.3100000e+02   1.9604654e-05
   2.3200000e+02   1.9114039e-05
   2.3300000e+02   1.8124870e-05
   2.3400000e+02   1.7570923e-05
   2.3500000e+02   1.7378351e-05
   2.3600000e+02   1.6994490e-05
   2.3700000e+02   1.6262555e-05
   2.3800000e+02   1.5985137e-05
   2.3900000e+02   1.5363281e-05
   2.4000000e+02   1.4564134e-05
   2.4100000e+02   1.3995632e-05
   2.4200000e+02   1.3074950e-05
   2.4300000e+02   1.2842658e-05
   2.4400000e+02   1.2457396e-05
   2.4500000e+02   1.2304305e-05
   2.4600000e+02   1.2031562e-05
   2.4700000e+02   1.1060555e-05
   2.4800000e+02   1.0630688e-05
   2.4900000e+02   1.0487139e-05
   2.5000000e+02   1.0161582e-05
   2.5100000e+02   9.8492548e-06
   2.5200000e+02   9.5054442e-06
   2.5300000e+02   9.3657890e-06
   2.5400000e+02   9.0605515e-06
   2.5500000e+02   8.7202551e-06
   2.5600000e+02   8.4839312e-06
   2.5700000e+02   8.1733374e-06
   2.5800000e+02   7.8304447e-06
   2.5900000e+02   7.6344589e-06
   2.6000000e+02   7.4579415e-06
   2.6100000e+02   7.3118724e-06
   2.6200000e+02   6.8466964e-06
   2.6300000e+02   6.6761598e-06
   2.6400000e+02   6.4838378e-06
   2.6500000e+02   6.3221268e-06
   2.6600000e+02   6.0362712e-06
   2.6700000e+02   5.9444114e-06
   2.6800000e+02   5.7208865e-06
   2.6900000e+02   5.4392444e-06
   2.7000000e+02   5.2433498e-06
   2.7100000e+02   4.9422232e-06
   2.7200000e+02   4.7697049e-06
   2.7300000e+02   4.6252203e-06
   2.7400000e+02   4.5346346e-06
   2.7500000e+02   4.2712423e-06
   2.7600000e+02   4.0638881e-06
   2.7700000e+02   3.9665413e-06
   2.7800000e+02   3.8592568e-06
   2.7900000e+02   3.7235739e-06
   2.8000000e+02   3.6657286e-06
   2.8100000e+02   3.5520514e-06
   2.8200000e+02   3.4386404e-06
   2.8300000e+02   3.3193589e-06
   2.8400000e+02   3.1179245e-06
   2.8500000e+02   3.0525568e-06
   2.8600000e+02   2.9869615e-06
   2.8700000e+02   2.9214863e-06
   2.8800000e+02   2.7695372e-06
   2.8900000e+02   2.7286286e-06
   2.9000000e+02   2.6062026e-06
   2.9100000e+02   2.4605432e-06
   2.9200000e+02   2.4574647e-06
   2.9300000e+02   2.3631553e-06
   2.9400000e+02   2.2644812e-06
   2.9500000e+02   2.2144752e-06
   2.9600000e+02   2.1942530e-06
   2.9700000e+02   2.0020938e-06
   2.9800000e+02   1.9540655e-06
   2.9900000e+02   1.9151123e-06
   3.0000000e+02   1.8798989e-06
   3.0100000e+02   1.7579117e-06
   3.0200000e+02   1.7448941e-06
   3.0300000e+02   1.6816567e-06
   3.0400000e+02   1.6222292e-06
   3.0500000e+02   1.5607236e-06
   3.0600000e+02   1.4617013e-06
   3.0700000e+02   1.4193958e-06
   3.0800000e+02   1.3758095e-06
   3.0900000e+02   1.3007287e-06
   3.1000000e+02   1.2660282e-06
   3.1100000e+02   1.1931269e-06
   3.1200000e+02   1.1630288e-06
   3.1300000e+02   1.1545410e-06
   3.1400000e+02   1.0772546e-06
   3.1500000e+02   1.0411260e-06
   3.1600000e+02   1.0128144e-06
   3.1700000e+02   9.8713431e-07
   3.1800000e+02   9.5219083e-07
   3.1900000e+02   9.0119969e-07
   3.2000000e+02   8.4905718e-07
   3.2100000e+02   8.1362175e-07
   3.2200000e+02   7.9697252e-07
   3.2300000e+02   7.3824770e-07
   3.2400000e+02   7.2516739e-07
   3.2500000e+02   7.1178214e-07
   3.2600000e+02   6.9786147e-07
   3.2700000e+02   6.7780014e-07
   3.2800000e+02   6.5446236e-07
   3.2900000e+02   6.4649676e-07
   3.3000000e+02   6.2046428e-07
   3.3100000e+02   6.1016597e-07
   3.3200000e+02   6.0053085e-07
   3.3300000e+02   5.7153507e-07
   3.3400000e+02   5.3542234e-07
   3.3500000e+02   5.1310868e-07
   3.3600000e+02   5.0688594e-07
   3.3700000e+02   4.8724328e-07
   3.3800000e+02   4.7646554e-07
   3.3900000e+02   4.6295409e-07
   3.4000000e+02   4.4285543e-07
   3.4100000e+02   4.3203556e-07
   3.4200000e+02   4.2230877e-07
   3.4300000e+02   4.0912150e-07
   3.4400000e+02   3.9724145e-07
   3.4500000e+02   3.6785124e-07
   3.4600000e+02   3.5322541e-07
   3.4700000e+02   3.2502207e-07
   3.4800000e+02   3.1164443e-07
   3.4900000e+02   3.0727943e-07
   3.5000000e+02   2.9400527e-07
   3.5100000e+02   2.7168596e-07
   3.5200000e+02   2.6095987e-07
   3.5300000e+02   2.5489035e-07
   3.5400000e+02   2.4687624e-07
   3.5500000e+02   2.3532641e-07
   3.5600000e+02   2.3135361e-07
   3.5700000e+02   2.1744886e-07
   3.5800000e+02   2.0951529e-07
   3.5900000e+02   2.0731154e-07
   3.6000000e+02   1.9905560e-07
   3.6100000e+02   1.9899712e-07
   3.6200000e+02   1.9171360e-07
   3.6300000e+02   1.8946014e-07
   3.6400000e+02   1.7963656e-07
   3.6500000e+02   1.6930092e-07
   3.6600000e+02   1.6643983e-07
   3.6700000e+02   1.6085105e-07
   3.6800000e+02   1.5471580e-07
   3.6900000e+02   1.5148811e-07
   3.7000000e+02   1.4514923e-07
   3.7100000e+02   1.3988495e-07
   3.7200000e+02   1.3422661e-07
   3.7300000e+02   1.3146693e-07
   3.7400000e+02   1.2467114e-07
   3.7500000e+02   1.2105964e-07
   3.7600000e+02   1.1731335e-07
   3.7700000e+02   1.1236102e-07
   3.7800000e+02   1.0987647e-07
   3.7900000e+02   1.0606384e-07
   3.8000000e+02   1.0468915e-07
   3.8100000e+02   1.0259690e-07
   3.8200000e+02   9.9357719e-08
   3.8300000e+02   9.6423224e-08
   3.8400000e+02   9.4868486e-08
   3.8500000e+02   9.2848679e-08
   3.8600000e+02   8.7112518e-08
   3.8700000e+02   8.2119282e-08
   3.8800000e+02   8.0364204e-08
   3.8900000e+02   7.6474597e-08
   3.9000000e+02   7.1268668e-08
   3.9100000e+02   6.9112180e-08
   3.9200000e+02   6.7964958e-08
   3.9300000e+02   6.4209792e-08
   3.9400000e+02   6.2486214e-08
   3.9500000e+02   6.1284821e-08
   3.9600000e+02   5.8587452e-08
   3.9700000e+02   5.7615774e-08
   3.9800000e+02   5.4318155e-08
   3.9900000e+02   5.3106820e-08
   4.0000000e+02   4.9974955e-08
   4.0100000e+02   4.8617925e-08
   4.0200000e+02   4.7060829e-08
   4.0300000e+02   4.5171922e-08
   4.0400000e+02   4.4522491e-08
   4.0500000e+02   4.3168788e-08
   4.0600000e+02   4.1536170e-08
   4.0700000e+02   3.9660476e-08
   4.0800000e+02   3.8099847e-08
   4.0900000e+02   3.7450456e-08
   4.1000000e+02   3.6761396e-08
   4.1100000e+02   3.5306120e-08
   4.1200000e+02   3.3680467e-08
   4.1300000e+02   3.2203911e-08
   4.1400000e+02   3.0900897e-08
   4.1500000e+02   3.0245390e-08
   4.1600000e+02   2.9530060e-08
   4.1700000e+02   2.7862358e-08
   4.1800000e+02   2.6311059e-08
   4.1900000e+02   2.5759607e-08
   4.2000000e+02   2.4551263e-08
   4.2100000e+02   2.3703499e-08
   4.2200000e+02   2.3643515e-08
   4.2300000e+02   2.3245865e-08
   4.2400000e+02   2.1766912e-08
   4.2500000e+02   2.1255647e-08
   4.2600000e+02   2.0272541e-08
   4.2700000e+02   1.9517737e-08
   4.2800000e+02   1.8889845e-08
   4.2900000e+02   1.7974000e-08
   4.3000000e+02   1.7463003e-08
   4.3100000e+02   1.6578427e-08
   4.3200000e+02   1.6230088e-08
   4.3300000e+02   1.5291994e-08
   4.3400000e+02   1.5012666e-08
   4.3500000e+02   1.4629620e-08
   4.3600000e+02   1.3989253e-08
   4.3700000e+02   1.3636862e-08
   4.3800000e+02   1.3037155e-08
   4.3900000e+02   1.2897579e-08
   4.4000000e+02   1.2642992e-08
   4.4100000e+02   1.1738325e-08
   4.4200000e+02   1.1588795e-08
   4.4300000e+02   1.1297121e-08
   4.4400000e+02   1.0857935e-08
   4.4500000e+02   1.0250280e-08
   4.4600000e+02   1.0174306e-08
   4.4700000e+02   9.7934616e-09
   4.4800000e+02   9.4337886e-09
   4.4900000e+02   9.0643676e-09
   4.5000000e+02   8.8540835e-09
   4.5100000e+02   8.5429887e-09
   4.5200000e+02   8.1107912e-09
   4.5300000e+02   7.9040714e-09
   4.5400000e+02   7.8111900e-09
   4.5500000e+02   7.3614460e-09
   4.5600000e+02   7.2058639e-09
   4.5700000e+02   6.9139855e-09
   4.5800000e+02   6.8693601e-09
   4.5900000e+02   6.5654551e-09
   4.6000000e+02   6.2477060e-09
   4.6100000e+02   5.9483713e-09
   4.6200000e+02   5.7360977e-09
   4.6300000e+02   5.3906602e-09
   4.6400000e+02   5.1733132e-09
   4.6500000e+02   5.0421568e-09
   4.6600000e+02   4.9915821e-09
   4.6700000e+02   4.7548167e-09
   4.6800000e+02   4.5487265e-09
   4.6900000e+02   4.5223905e-09
   4.7000000e+02   4.2353147e-09
   4.7100000e+02   3.8788644e-09
   4.7200000e+02   3.7756480e-09
   4.7300000e+02   3.7231513e-09
   4.7400000e+02   3.6096260e-09
   4.7500000e+02   3.5336322e-09
   4.7600000e+02   3.4642347e-09
   4.7700000e+02   3.3485736e-09
   4.7800000e+02   3.2688532e-09
   4.7900000e+02   3.0419751e-09
   4.8000000e+02   2.9656324e-09
   4.8100000e+02   2.8925570e-09
   4.8200000e+02   2.6164217e-09
   4.8300000e+02   2.5730870e-09
   4.8400000e+02   2.5278112e-09
   4.8500000e+02   2.5101861e-09
   4.8600000e+02   2.2829719e-09
   4.8700000e+02   2.2330705e-09
   4.8800000e+02   2.1603422e-09
   4.8900000e+02   2.0213685e-09
   4.9000000e+02   1.9343720e-09
   4.9100000e+02   1.8066672e-09
   4.9200000e+02   1.7497596e-09
   4.9300000e+02   1.7006663e-09
   4.9400000e+02   1.5938338e-09
   4.9500000e+02   1.4709202e-09
   4.9600000e+02   1.3683513e-09
   4.9700000e+02   1.3147172e-09
   4.9800000e+02   1.2451149e-09
   4.9900000e+02   1.1127232e-09
   5.0000000e+02   1.0996299e-09


==> svds_model_4.txt <==
   idx             s
   1.0000000e+00   1.5549367e+02
   2.0000000e+00   2.3098235e+01
   3.0000000e+00   1.2034635e+01
   4.0000000e+00   6.8495429e+00
   5.0000000e+00   4.1344392e+00
   6.0000000e+00   3.0734114e+00
   7.0000000e+00   2.1790527e+00
   8.0000000e+00   1.9694127e+00
   9.0000000e+00   1.3039821e+00
   1.0000000e+01   1.0576625e+00
   1.1000000e+01   9.6199788e-01
   1.2000000e+01   7.7665679e-01
   1.3000000e+01   7.6314521e-01
   1.4000000e+01   6.8218842e-01
   1.5000000e+01   5.6592333e-01
   1.6000000e+01   4.9925841e-01
   1.7000000e+01   4.2267381e-01
   1.8000000e+01   3.6343681e-01
   1.9000000e+01   3.4523566e-01
   2.0000000e+01   3.1764081e-01
   2.1000000e+01   2.8948172e-01
   2.2000000e+01   2.5245731e-01
   2.3000000e+01   2.3263170e-01
   2.4000000e+01   2.1594521e-01
   2.5000000e+01   1.8867197e-01
   2.6000000e+01   1.6744827e-01
   2.7000000e+01   1.5165517e-01
   2.8000000e+01   1.4780050e-01
   2.9000000e+01   1.3242840e-01
   3.0000000e+01   1.1734249e-01
   3.1000000e+01   1.0129008e-01
   3.2000000e+01   1.0067118e-01
   3.3000000e+01   9.5226531e-02
   3.4000000e+01   9.1847558e-02
   3.5000000e+01   8.5832608e-02
   3.6000000e+01   7.8411759e-02
   3.7000000e+01   7.3364711e-02
   3.8000000e+01   6.5890744e-02
   3.9000000e+01   6.3730834e-02
   4.0000000e+01   6.0943749e-02
   4.1000000e+01   5.8964380e-02
   4.2000000e+01   5.4029476e-02
   4.3000000e+01   5.1485105e-02
   4.4000000e+01   4.8402917e-02
   4.5000000e+01   4.3481196e-02
   4.6000000e+01   4.1733330e-02
   4.7000000e+01   4.1097356e-02
   4.8000000e+01   3.6947365e-02
   4.9000000e+01   3.6095883e-02
   5.0000000e+01   3.5373810e-02
   5.1000000e+01   3.2320907e-02
   5.2000000e+01   3.0304744e-02
   5.3000000e+01   2.8623602e-02
   5.4000000e+01   2.7466073e-02
   5.5000000e+01   2.6136351e-02
   5.6000000e+01   2.5144220e-02
   5.7000000e+01   2.3665631e-02
   5.8000000e+01   2.1875054e-02
   5.9000000e+01   1.9900033e-02
   6.0000000e+01   1.9339103e-02
   6.1000000e+01   1.8672032e-02
   6.2000000e+01   1.8595407e-02
   6.3000000e+01   1.7851138e-02
   6.4000000e+01   1.6401771e-02
   6.5000000e+01   1.6040470e-02
   6.6000000e+01   1.4738530e-02
   6.7000000e+01   1.4153189e-02
   6.8000000e+01   1.3098424e-02
   6.9000000e+01   1.2558290e-02
   7.0000000e+01   1.2503039e-02
   7.1000000e+01   1.1561459e-02
   7.2000000e+01   1.1076351e-02
   7.3000000e+01   1.0591037e-02
   7.4000000e+01   9.9527301e-03
   7.5000000e+01   9.0895064e-03
   7.6000000e+01   8.9878179e-03
   7.7000000e+01   8.8326622e-03
   7.8000000e+01   8.0687005e-03
   7.9000000e+01   7.8218915e-03
   8.0000000e+01   7.6652263e-03
   8.1000000e+01   7.4500864e-03
   8.2000000e+01   7.2779744e-03
   8.3000000e+01   6.7114901e-03
   8.4000000e+01   6.6615765e-03
   8.5000000e+01   6.4413710e-03
   8.6000000e+01   6.1463555e-03
   8.7000000e+01   5.9760157e-03
   8.8000000e+01   5.9104942e-03
   8.9000000e+01   5.5158837e-03
   9.0000000e+01   5.3360484e-03
   9.1000000e+01   5.1147664e-03
   9.2000000e+01   4.8499292e-03
   9.3000000e+01   4.7460843e-03
   9.4000000e+01   4.6671891e-03
   9.5000000e+01   4.3615329e-03
   9.6000000e+01   4.0787021e-03
   9.7000000e+01   3.8249976e-03
   9.8000000e+01   3.8085495e-03
   9.9000000e+01   3.5934933e-03
   1.0000000e+02   3.4624974e-03
   1.0100000e+02   3.3426135e-03
   1.0200000e+02   3.1297208e-03
   1.0300000e+02   3.1032148e-03
   1.0400000e+02   2.9359720e-03
   1.0500000e+02   2.7784241e-03
   1.0600000e+02   2.6505424e-03
   1.0700000e+02   2.5256418e-03
   1.0800000e+02   2.4851940e-03
   1.0900000e+02   2.3330156e-03
   1.1000000e+02   2.2697935e-03
   1.1100000e+02   2.1793167e-03
   1.1200000e+02   2.1066476e-03
   1.1300000e+02   2.0148183e-03
   1.1400000e+02   1.9533408e-03
   1.1500000e+02   1.8753237e-03
   1.1600000e+02   1.8178175e-03
   1.1700000e+02   1.7181370e-03
   1.1800000e+02   1.6905281e-03
   1.1900000e+02   1.6248374e-03
   1.2000000e+02   1.5605926e-03
   1.2100000e+02   1.5005254e-03
   1.2200000e+02   1.4458503e-03
   1.2300000e+02   1.3478979e-03
   1.2400000e+02   1.3231006e-03
   1.2500000e+02   1.2710983e-03
   1.2600000e+02   1.2126664e-03
   1.2700000e+02   1.1720101e-03
   1.2800000e+02   1.1116152e-03
   1.2900000e+02   1.0876347e-03
   1.3000000e+02   1.0268666e-03
   1.3100000e+02   1.0047691e-03
   1.3200000e+02   9.6352690e-04
   1.3300000e+02   9.4841149e-04
   1.3400000e+02   9.0052129e-04
   1.3500000e+02   8.8305653e-04
   1.3600000e+02   8.6325639e-04
   1.3700000e+02   8.1804827e-04
   1.3800000e+02   7.9224679e-04
   1.3900000e+02   7.7246815e-04
   1.4000000e+02   7.2929329e-04
   1.4100000e+02   7.2324905e-04
   1.4200000e+02   6.8909177e-04
   1.4300000e+02   6.4986111e-04
   1.4400000e+02   6.2473108e-04
   1.4500000e+02   5.9033352e-04
   1.4600000e+02   5.6306797e-04
   1.4700000e+02   5.5744420e-04
   1.4800000e+02   5.4490023e-04
   1.4900000e+02   5.2286200e-04
   1.5000000e+02   4.8563974e-04
   1.5100000e+02   4.7719632e-04
   1.5200000e+02   4.6999444e-04
   1.5300000e+02   4.6667154e-04
   1.5400000e+02   4.3294204e-04
   1.5500000e+02   4.3095204e-04
   1.5600000e+02   4.1695818e-04
   1.5700000e+02   3.7635765e-04
   1.5800000e+02   3.6115053e-04
   1.5900000e+02   3.4755381e-04
   1.6000000e+02   3.3898494e-04
   1.6100000e+02   3.2917644e-04
   1.6200000e+02   3.1110086e-04
   1.6300000e+02   2.9958808e-04
   1.6400000e+02   2.9433883e-04
   1.6500000e+02   2.8497043e-04
   1.6600000e+02   2.7842262e-04
   1.6700000e+02   2.7408591e-04
   1.6800000e+02   2.5363151e-04
   1.6900000e+02   2.3715407e-04
   1.7000000e+02   2.2463586e-04
   1.7100000e+02   2.2381623e-04
   1.7200000e+02   2.1267320e-04
   1.7300000e+02   2.1006742e-04
   1.7400000e+02   2.0304988e-04
   1.7500000e+02   1.9464633e-04
   1.7600000e+02   1.8973541e-04
   1.7700000e+02   1.8477183e-04
   1.7800000e+02   1.7976226e-04
   1.7900000e+02   1.7090697e-04
   1.8000000e+02   1.6484861e-04
   1.8100000e+02   1.6062220e-04
   1.8200000e+02   1.5548196e-04
   1.8300000e+02   1.4780934e-04
   1.8400000e+02   1.4477332e-04
   1.8500000e+02   1.3892514e-04
   1.8600000e+02   1.3652370e-04
   1.8700000e+02   1.3589961e-04
   1.8800000e+02   1.2832093e-04
   1.8900000e+02   1.2711799e-04
   1.9000000e+02   1.2231609e-04
   1.9100000e+02   1.1645766e-04
   1.9200000e+02   1.1329520e-04
   1.9300000e+02   1.1023015e-04
   1.9400000e+02   1.0761826e-04
   1.9500000e+02   1.0464182e-04
   1.9600000e+02   1.0333257e-04
   1.9700000e+02   1.0000419e-04
   1.9800000e+02   9.6212127e-05
   1.9900000e+02   9.3761980e-05
   2.0000000e+02   9.2864897e-05
   2.0100000e+02   9.0976329e-05
   2.0200000e+02   8.6521199e-05
   2.0300000e+02   8.3845401e-05
   2.0400000e+02   8.0207135e-05
   2.0500000e+02   7.8534498e-05
   2.0600000e+02   7.6742680e-05
   2.0700000e+02   7.4270427e-05
   2.0800000e+02   6.9681984e-05
   2.0900000e+02   6.6149938e-05
   2.1000000e+02   6.4597819e-05
   2.1100000e+02   6.3457676e-05
   2.1200000e+02   6.2056943e-05
   2.1300000e+02   6.1320524e-05
   2.1400000e+02   5.9001059e-05
   2.1500000e+02   5.5445544e-05
   2.1600000e+02   5.3652620e-05
   2.1700000e+02   5.2475378e-05
   2.1800000e+02   4.9924023e-05
   2.1900000e+02   4.9585493e-05
   2.2000000e+02   4.8461643e-05
   2.2100000e+02   4.6939760e-05
   2.2200000e+02   4.4922072e-05
   2.2300000e+02   4.4367637e-05
   2.2400000e+02   4.1128264e-05
   2.2500000e+02   4.0454963e-05
   2.2600000e+02   3.9504204e-05
   2.2700000e+02   3.8304988e-05
   2.2800000e+02   3.7041203e-05
   2.2900000e+02   3.6585177e-05
   2.3000000e+02   3.5307503e-05
   2.3100000e+02   3.3903898e-05
   2.3200000e+02   3.3166841e-05
   2.3300000e+02   3.2166565e-05
   2.3400000e+02   3.1290381e-05
   2.3500000e+02   3.0164107e-05
   2.3600000e+02   2.9420076e-05
   2.3700000e+02   2.7425458e-05
   2.3800000e+02   2.7084355e-05
   2.3900000e+02   2.6413550e-05
   2.4000000e+02   2.5476853e-05
   2.4100000e+02   2.5050137e-05
   2.4200000e+02   2.3280200e-05
   2.4300000e+02   2.2995649e-05
   2.4400000e+02   2.1853765e-05
   2.4500000e+02   2.1562042e-05
   2.4600000e+02   2.1088452e-05
   2.4700000e+02   2.0643856e-05
   2.4800000e+02   2.0468483e-05
   2.4900000e+02   1.9760260e-05
   2.5000000e+02   1.8799921e-05
   2.5100000e+02   1.8489834e-05
   2.5200000e+02   1.8058335e-05
   2.5300000e+02   1.7601091e-05
   2.5400000e+02   1.7181544e-05
   2.5500000e+02   1.6558995e-05
   2.5600000e+02   1.6214617e-05
   2.5700000e+02   1.6092286e-05
   2.5800000e+02   1.5476878e-05
   2.5900000e+02   1.4807114e-05
   2.6000000e+02   1.4180532e-05
   2.6100000e+02   1.3848430e-05
   2.6200000e+02   1.3318375e-05
   2.6300000e+02   1.2695414e-05
   2.6400000e+02   1.2472743e-05
   2.6500000e+02   1.2111970e-05
   2.6600000e+02   1.2001497e-05
   2.6700000e+02   1.1799103e-05
   2.6800000e+02   1.1139660e-05
   2.6900000e+02   1.0662179e-05
   2.7000000e+02   1.0284337e-05
   2.7100000e+02   9.9895550e-06
   2.7200000e+02   9.4734469e-06
   2.7300000e+02   9.0469390e-06
   2.7400000e+02   8.9897585e-06
   2.7500000e+02   8.7086885e-06
   2.7600000e+02   8.4944484e-06
   2.7700000e+02   8.3472883e-06
   2.7800000e+02   7.7060598e-06
   2.7900000e+02   7.4924685e-06
   2.8000000e+02   7.3396461e-06
   2.8100000e+02   7.1438018e-06
   2.8200000e+02   7.0350743e-06
   2.8300000e+02   6.8163075e-06
   2.8400000e+02   6.4878767e-06
   2.8500000e+02   6.2210381e-06
   2.8600000e+02   6.0963152e-06
   2.8700000e+02   5.9371471e-06
   2.8800000e+02   5.7619976e-06
   2.8900000e+02   5.3183528e-06
   2.9000000e+02   5.2194971e-06
   2.9100000e+02   5.1155949e-06
   2.9200000e+02   5.0220570e-06
   2.9300000e+02   4.9523288e-06
   2.9400000e+02   4.8598111e-06
   2.9500000e+02   4.5003712e-06
   2.9600000e+02   4.4189231e-06
   2.9700000e+02   4.2476377e-06
   2.9800000e+02   4.1525205e-06
   2.9900000e+02   4.1241989e-06
   3.0000000e+02   3.9905093e-06
   3.0100000e+02   3.8404409e-06
   3.0200000e+02   3.7759102e-06
   3.0300000e+02   3.6658338e-06
   3.0400000e+02   3.5520856e-06
   3.0500000e+02   3.4174861e-06
   3.0600000e+02   3.3607051e-06
   3.0700000e+02   3.3159583e-06
   3.0800000e+02   3.2058425e-06
   3.0900000e+02   3.0548573e-06
   3.1000000e+02   2.9644264e-06
   3.1100000e+02   2.8972601e-06
   3.1200000e+02   2.8460755e-06
   3.1300000e+02   2.7727209e-06
   3.1400000e+02   2.7121651e-06
   3.1500000e+02   2.6506214e-06
   3.1600000e+02   2.5081906e-06
   3.1700000e+02   2.4477432e-06
   3.1800000e+02   2.4156087e-06
   3.1900000e+02   2.3333852e-06
   3.2000000e+02   2.2060201e-06
   3.2100000e+02   2.1176410e-06
   3.2200000e+02   2.0834203e-06
   3.2300000e+02   2.0084875e-06
   3.2400000e+02   1.9947107e-06
   3.2500000e+02   1.8704976e-06
   3.2600000e+02   1.8019515e-06
   3.2700000e+02   1.7638815e-06
   3.2800000e+02   1.7218693e-06
   3.2900000e+02   1.6888754e-06
   3.3000000e+02   1.6466144e-06
   3.3100000e+02   1.5487532e-06
   3.3200000e+02   1.5151957e-06
   3.3300000e+02   1.4524433e-06
   3.3400000e+02   1.4330475e-06
   3.3500000e+02   1.4149294e-06
   3.3600000e+02   1.3934862e-06
   3.3700000e+02   1.2918170e-06
   3.3800000e+02   1.2576276e-06
   3.3900000e+02   1.2287270e-06
   3.4000000e+02   1.2051102e-06
   3.4100000e+02   1.1684410e-06
   3.4200000e+02   1.1613811e-06
   3.4300000e+02   1.1380029e-06
   3.4400000e+02   1.0974087e-06
   3.4500000e+02   1.0201970e-06
   3.4600000e+02   1.0013060e-06
   3.4700000e+02   9.7948474e-07
   3.4800000e+02   9.4041795e-07
   3.4900000e+02   9.1118950e-07
   3.5000000e+02   8.8898566e-07
   3.5100000e+02   8.6240440e-07
   3.5200000e+02   8.4552480e-07
   3.5300000e+02   7.9417535e-07
   3.5400000e+02   7.6135979e-07
   3.5500000e+02   7.5467471e-07
   3.5600000e+02   7.3290806e-07
   3.5700000e+02   7.0490149e-07
   3.5800000e+02   6.8621126e-07
   3.5900000e+02   6.8351075e-07
   3.6000000e+02   6.6572104e-07
   3.6100000e+02   6.4834524e-07
   3.6200000e+02   6.3756657e-07
   3.6300000e+02   6.2905734e-07
   3.6400000e+02   6.0033594e-07
   3.6500000e+02   5.7432825e-07
   3.6600000e+02   5.5969335e-07
   3.6700000e+02   5.5636229e-07
   3.6800000e+02   5.3562728e-07
   3.6900000e+02   5.0642971e-07
   3.7000000e+02   5.0339574e-07
   3.7100000e+02   4.9550043e-07
   3.7200000e+02   4.6714009e-07
   3.7300000e+02   4.4262533e-07
   3.7400000e+02   4.3556291e-07
   3.7500000e+02   4.0445409e-07
   3.7600000e+02   3.9786713e-07
   3.7700000e+02   3.8736619e-07
   3.7800000e+02   3.7364469e-07
   3.7900000e+02   3.6517637e-07
   3.8000000e+02   3.5649383e-07
   3.8100000e+02   3.4996769e-07
   3.8200000e+02   3.3544877e-07
   3.8300000e+02   3.2962172e-07
   3.8400000e+02   3.1924579e-07
   3.8500000e+02   3.1539335e-07
   3.8600000e+02   3.0833951e-07
   3.8700000e+02   2.9518472e-07
   3.8800000e+02   2.8827214e-07
   3.8900000e+02   2.8460376e-07
   3.9000000e+02   2.7164473e-07
   3.9100000e+02   2.6243927e-07
   3.9200000e+02   2.5002143e-07
   3.9300000e+02   2.4835159e-07
   3.9400000e+02   2.4234141e-07
   3.9500000e+02   2.3866856e-07
   3.9600000e+02   2.3503694e-07
   3.9700000e+02   2.2410846e-07
   3.9800000e+02   2.1932435e-07
   3.9900000e+02   2.1802448e-07
   4.0000000e+02   2.0867824e-07
   4.0100000e+02   2.0019748e-07
   4.0200000e+02   1.9841541e-07
   4.0300000e+02   1.9701528e-07
   4.0400000e+02   1.8631215e-07
   4.0500000e+02   1.8281172e-07
   4.0600000e+02   1.7661367e-07
   4.0700000e+02   1.7161355e-07
   4.0800000e+02   1.7108870e-07
   4.0900000e+02   1.6158290e-07
   4.1000000e+02   1.5971201e-07
   4.1100000e+02   1.5494521e-07
   4.1200000e+02   1.5143120e-07
   4.1300000e+02   1.4833872e-07
   4.1400000e+02   1.4178370e-07
   4.1500000e+02   1.4021730e-07
   4.1600000e+02   1.3708445e-07
   4.1700000e+02   1.3631900e-07
   4.1800000e+02   1.3076642e-07
   4.1900000e+02   1.2488244e-07
   4.2000000e+02   1.1979048e-07
   4.2100000e+02   1.1834151e-07
   4.2200000e+02   1.1414988e-07
   4.2300000e+02   1.1062233e-07
   4.2400000e+02   1.0814869e-07
   4.2500000e+02   1.0500219e-07
   4.2600000e+02   1.0068961e-07
   4.2700000e+02   9.6809121e-08
   4.2800000e+02   9.4437158e-08
   4.2900000e+02   9.2246608e-08
   4.3000000e+02   8.8748054e-08
   4.3100000e+02   8.7958698e-08
   4.3200000e+02   8.5017253e-08
   4.3300000e+02   8.3618537e-08
   4.3400000e+02   8.2000301e-08
   4.3500000e+02   8.1140064e-08
   4.3600000e+02   7.6653143e-08
   4.3700000e+02   7.5997496e-08
   4.3800000e+02   7.2730143e-08
   4.3900000e+02   6.8004733e-08
   4.4000000e+02   6.6957216e-08
   4.4100000e+02   6.6167774e-08
   4.4200000e+02   6.4786096e-08
   4.4300000e+02   6.4004728e-08
   4.4400000e+02   6.0762794e-08
   4.4500000e+02   5.9946728e-08
   4.4600000e+02   5.6405064e-08
   4.4700000e+02   5.4272338e-08
   4.4800000e+02   5.2703462e-08
   4.4900000e+02   5.0947293e-08
   4.5000000e+02   4.8662151e-08
   4.5100000e+02   4.7899874e-08
   4.5200000e+02   4.7401145e-08
   4.5300000e+02   4.5446209e-08
   4.5400000e+02   4.4251766e-08
   4.5500000e+02   4.2992389e-08
   4.5600000e+02   4.1968525e-08
   4.5700000e+02   4.0667697e-08
   4.5800000e+02   3.9078702e-08
   4.5900000e+02   3.8625909e-08
   4.6000000e+02   3.7957495e-08
   4.6100000e+02   3.5216757e-08
   4.6200000e+02   3.4554901e-08
   4.6300000e+02   3.2597914e-08
   4.6400000e+02   3.1634732e-08
   4.6500000e+02   3.1079109e-08
   4.6600000e+02   3.0714568e-08
   4.6700000e+02   2.8164492e-08
   4.6800000e+02   2.6900114e-08
   4.6900000e+02   2.6077816e-08
   4.7000000e+02   2.5397886e-08
   4.7100000e+02   2.4688677e-08
   4.7200000e+02   2.4346847e-08
   4.7300000e+02   2.2930791e-08
   4.7400000e+02   2.2713693e-08
   4.7500000e+02   2.1417834e-08
   4.7600000e+02   2.1016830e-08
   4.7700000e+02   2.0631036e-08
   4.7800000e+02   1.9994205e-08
   4.7900000e+02   1.9367879e-08
   4.8000000e+02   1.8518591e-08
   4.8100000e+02   1.7967645e-08
   4.8200000e+02   1.7705862e-08
   4.8300000e+02   1.7325061e-08
   4.8400000e+02   1.6183084e-08
   4.8500000e+02   1.5616233e-08
   4.8600000e+02   1.4777086e-08
   4.8700000e+02   1.4607785e-08
   4.8800000e+02   1.3797387e-08
   4.8900000e+02   1.3005050e-08
   4.9000000e+02   1.2665686e-08
   4.9100000e+02   1.2382054e-08
   4.9200000e+02   1.1644024e-08
   4.9300000e+02   1.1244034e-08
   4.9400000e+02   1.0534139e-08
   4.9500000e+02   1.0289938e-08
   4.9600000e+02   9.7339647e-09
   4.9700000e+02   9.3219523e-09
   4.9800000e+02   8.7930243e-09
   4.9900000e+02   8.0041646e-09
   5.0000000e+02   7.1485040e-09


==> svds_model_6.txt <==
   idx             s
   1.0000000e+00   2.0690548e+02
   2.0000000e+00   3.0700530e+01
   3.0000000e+00   1.5471970e+01
   4.0000000e+00   9.0506712e+00
   5.0000000e+00   5.6195754e+00
   6.0000000e+00   3.9141318e+00
   7.0000000e+00   2.8400382e+00
   8.0000000e+00   2.6240330e+00
   9.0000000e+00   1.6898247e+00
   1.0000000e+01   1.4047298e+00
   1.1000000e+01   1.2642424e+00
   1.2000000e+01   1.0701879e+00
   1.3000000e+01   1.0076218e+00
   1.4000000e+01   8.9110722e-01
   1.5000000e+01   7.6500679e-01
   1.6000000e+01   6.8576607e-01
   1.7000000e+01   5.5541426e-01
   1.8000000e+01   4.8439669e-01
   1.9000000e+01   4.5169662e-01
   2.0000000e+01   4.2201344e-01
   2.1000000e+01   3.8553656e-01
   2.2000000e+01   3.3228867e-01
   2.3000000e+01   3.1927812e-01
   2.4000000e+01   2.7907004e-01
   2.5000000e+01   2.5636367e-01
   2.6000000e+01   2.2110001e-01
   2.7000000e+01   2.0556551e-01
   2.8000000e+01   1.9191125e-01
   2.9000000e+01   1.7882635e-01
   3.0000000e+01   1.5665940e-01
   3.1000000e+01   1.4028646e-01
   3.2000000e+01   1.3128275e-01
   3.3000000e+01   1.2589153e-01
   3.4000000e+01   1.2327089e-01
   3.5000000e+01   1.1546931e-01
   3.6000000e+01   1.0753990e-01
   3.7000000e+01   1.0019469e-01
   3.8000000e+01   9.1896652e-02
   3.9000000e+01   8.6169884e-02
   4.0000000e+01   8.3354006e-02
   4.1000000e+01   7.8495213e-02
   4.2000000e+01   7.1351388e-02
   4.3000000e+01   6.7013406e-02
   4.4000000e+01   6.3013867e-02
   4.5000000e+01   5.9064951e-02
   4.6000000e+01   5.6663267e-02
   4.7000000e+01   5.6234412e-02
   4.8000000e+01   5.2916629e-02
   4.9000000e+01   4.7961954e-02
   5.0000000e+01   4.5271776e-02
   5.1000000e+01   4.2322893e-02
   5.2000000e+01   3.9409042e-02
   5.3000000e+01   3.7879338e-02
   5.4000000e+01   3.5620287e-02
   5.5000000e+01   3.3267354e-02
   5.6000000e+01   3.2970196e-02
   5.7000000e+01   3.0911147e-02
   5.8000000e+01   2.9636726e-02
   5.9000000e+01   2.7952142e-02
   6.0000000e+01   2.6390430e-02
   6.1000000e+01   2.5034580e-02
   6.2000000e+01   2.4324860e-02
   6.3000000e+01   2.3819085e-02
   6.4000000e+01   2.2841183e-02
   6.5000000e+01   2.0936480e-02
   6.6000000e+01   2.0274186e-02
   6.7000000e+01   1.8061714e-02
   6.8000000e+01   1.7559150e-02
   6.9000000e+01   1.7033632e-02
   7.0000000e+01   1.6789756e-02
   7.1000000e+01   1.6230272e-02
   7.2000000e+01   1.4922448e-02
   7.3000000e+01   1.4321307e-02
   7.4000000e+01   1.4021893e-02
   7.5000000e+01   1.3221345e-02
   7.6000000e+01   1.3047196e-02
   7.7000000e+01   1.2373277e-02
   7.8000000e+01   1.1662473e-02
   7.9000000e+01   1.1376879e-02
   8.0000000e+01   1.0866807e-02
   8.1000000e+01   1.0543964e-02
   8.2000000e+01   9.9848633e-03
   8.3000000e+01   9.4593289e-03
   8.4000000e+01   9.0377600e-03
   8.5000000e+01   8.8118938e-03
   8.6000000e+01   8.3923489e-03
   8.7000000e+01   8.0537600e-03
   8.8000000e+01   7.4889046e-03
   8.9000000e+01   7.4027629e-03
   9.0000000e+01   7.1572887e-03
   9.1000000e+01   7.0147931e-03
   9.2000000e+01   6.7964751e-03
   9.3000000e+01   6.6171281e-03
   9.4000000e+01   6.2402430e-03
   9.5000000e+01   5.9710788e-03
   9.6000000e+01   5.7855255e-03
   9.7000000e+01   5.3357098e-03
   9.8000000e+01   5.1029699e-03
   9.9000000e+01   4.9118452e-03
   1.0000000e+02   4.8279260e-03
   1.0100000e+02   4.5137935e-03
   1.0200000e+02   4.3520105e-03
   1.0300000e+02   4.1458103e-03
   1.0400000e+02   4.0045107e-03
   1.0500000e+02   3.8405452e-03
   1.0600000e+02   3.7570323e-03
   1.0700000e+02   3.6451701e-03
   1.0800000e+02   3.4502537e-03
   1.0900000e+02   3.3373631e-03
   1.1000000e+02   3.2181850e-03
   1.1100000e+02   3.1061439e-03
   1.1200000e+02   3.0113430e-03
   1.1300000e+02   2.9057981e-03
   1.1400000e+02   2.7940926e-03
   1.1500000e+02   2.6906596e-03
   1.1600000e+02   2.6644048e-03
   1.1700000e+02   2.5667944e-03
   1.1800000e+02   2.4894714e-03
   1.1900000e+02   2.3475081e-03
   1.2000000e+02   2.2835912e-03
   1.2100000e+02   2.2214205e-03
   1.2200000e+02   2.1588977e-03
   1.2300000e+02   2.0508504e-03
   1.2400000e+02   1.9544385e-03
   1.2500000e+02   1.8822688e-03
   1.2600000e+02   1.7393802e-03
   1.2700000e+02   1.6895569e-03
   1.2800000e+02   1.6268885e-03
   1.2900000e+02   1.5703234e-03
   1.3000000e+02   1.5389498e-03
   1.3100000e+02   1.4710875e-03
   1.3200000e+02   1.4294490e-03
   1.3300000e+02   1.3900376e-03
   1.3400000e+02   1.3538997e-03
   1.3500000e+02   1.3524174e-03
   1.3600000e+02   1.2728807e-03
   1.3700000e+02   1.1981362e-03
   1.3800000e+02   1.1678580e-03
   1.3900000e+02   1.1335070e-03
   1.4000000e+02   1.1271513e-03
   1.4100000e+02   1.0989405e-03
   1.4200000e+02   1.0572458e-03
   1.4300000e+02   9.8937812e-04
   1.4400000e+02   9.7231554e-04
   1.4500000e+02   9.5941054e-04
   1.4600000e+02   8.7951672e-04
   1.4700000e+02   8.6650149e-04
   1.4800000e+02   8.1788287e-04
   1.4900000e+02   7.9138776e-04
   1.5000000e+02   7.7161386e-04
   1.5100000e+02   7.4543120e-04
   1.5200000e+02   7.1878541e-04
   1.5300000e+02   7.0373420e-04
   1.5400000e+02   6.7915080e-04
   1.5500000e+02   6.6368376e-04
   1.5600000e+02   6.5192473e-04
   1.5700000e+02   6.3303388e-04
   1.5800000e+02   6.0535633e-04
   1.5900000e+02   5.8017139e-04
   1.6000000e+02   5.5865459e-04
   1.6100000e+02   5.5155129e-04
   1.6200000e+02   5.3739997e-04
   1.6300000e+02   5.0957780e-04
   1.6400000e+02   4.9948341e-04
   1.6500000e+02   4.8240126e-04
   1.6600000e+02   4.6516694e-04
   1.6700000e+02   4.4500478e-04
   1.6800000e+02   4.3883746e-04
   1.6900000e+02   4.2459393e-04
   1.7000000e+02   4.0970584e-04
   1.7100000e+02   3.7871639e-04
   1.7200000e+02   3.7474976e-04
   1.7300000e+02   3.6264916e-04
   1.7400000e+02   3.5838838e-04
   1.7500000e+02   3.4314053e-04
   1.7600000e+02   3.3025436e-04
   1.7700000e+02   3.0974557e-04
   1.7800000e+02   3.0231814e-04
   1.7900000e+02   3.0035047e-04
   1.8000000e+02   2.9640617e-04
   1.8100000e+02   2.8915681e-04
   1.8200000e+02   2.7567344e-04
   1.8300000e+02   2.6911903e-04
   1.8400000e+02   2.6039340e-04
   1.8500000e+02   2.4818248e-04
   1.8600000e+02   2.4498249e-04
   1.8700000e+02   2.3901371e-04
   1.8800000e+02   2.3722541e-04
   1.8900000e+02   2.2796392e-04
   1.9000000e+02   2.1475860e-04
   1.9100000e+02   2.0997019e-04
   1.9200000e+02   2.0720379e-04
   1.9300000e+02   1.9960193e-04
   1.9400000e+02   1.9302006e-04
   1.9500000e+02   1.9042917e-04
   1.9600000e+02   1.7533718e-04
   1.9700000e+02   1.7148021e-04
   1.9800000e+02   1.6320080e-04
   1.9900000e+02   1.5961676e-04
   2.0000000e+02   1.5391218e-04
   2.0100000e+02   1.5334130e-04
   2.0200000e+02   1.5208759e-04
   2.0300000e+02   1.4720093e-04
   2.0400000e+02   1.4188098e-04
   2.0500000e+02   1.3658036e-04
   2.0600000e+02   1.3257461e-04
   2.0700000e+02   1.3129597e-04
   2.0800000e+02   1.2736744e-04
   2.0900000e+02   1.2531981e-04
   2.1000000e+02   1.2279699e-04
   2.1100000e+02   1.2001811e-04
   2.1200000e+02   1.1450329e-04
   2.1300000e+02   1.0918243e-04
   2.1400000e+02   1.0503224e-04
   2.1500000e+02   1.0379050e-04
   2.1600000e+02   1.0303065e-04
   2.1700000e+02   9.8061125e-05
   2.1800000e+02   9.6422507e-05
   2.1900000e+02   9.4194546e-05
   2.2000000e+02   8.8767774e-05
   2.2100000e+02   8.8065559e-05
   2.2200000e+02   8.5109607e-05
   2.2300000e+02   8.3180900e-05
   2.2400000e+02   7.8346135e-05
   2.2500000e+02   7.4669251e-05
   2.2600000e+02   7.3691317e-05
   2.2700000e+02   7.0600558e-05
   2.2800000e+02   6.8427447e-05
   2.2900000e+02   6.7410812e-05
   2.3000000e+02   6.6776516e-05
   2.3100000e+02   6.3480101e-05
   2.3200000e+02   6.1508555e-05
   2.3300000e+02   5.9927810e-05
   2.3400000e+02   5.8171185e-05
   2.3500000e+02   5.5841022e-05
   2.3600000e+02   5.3786811e-05
   2.3700000e+02   5.3374417e-05
   2.3800000e+02   5.1725215e-05
   2.3900000e+02   5.0413685e-05
   2.4000000e+02   4.9271738e-05
   2.4100000e+02   4.6918487e-05
   2.4200000e+02   4.5456187e-05
   2.4300000e+02   4.3915466e-05
   2.4400000e+02   4.2631241e-05
   2.4500000e+02   4.0698997e-05
   2.4600000e+02   3.9659360e-05
   2.4700000e+02   3.8291282e-05
   2.4800000e+02   3.7068115e-05
   2.4900000e+02   3.5153430e-05
   2.5000000e+02   3.5004359e-05
   2.5100000e+02   3.4089024e-05
   2.5200000e+02   3.3057767e-05
   2.5300000e+02   3.2808953e-05
   2.5400000e+02   3.2289640e-05
   2.5500000e+02   3.0652776e-05
   2.5600000e+02   3.0177454e-05
   2.5700000e+02   2.9195706e-05
   2.5800000e+02   2.8243784e-05
   2.5900000e+02   2.7653308e-05
   2.6000000e+02   2.6896164e-05
   2.6100000e+02   2.6231687e-05
   2.6200000e+02   2.5193335e-05
   2.6300000e+02   2.4476410e-05
   2.6400000e+02   2.3809818e-05
   2.6500000e+02   2.3069090e-05
   2.6600000e+02   2.2337630e-05
   2.6700000e+02   2.2035679e-05
   2.6800000e+02   2.1530645e-05
   2.6900000e+02   2.1119138e-05
   2.7000000e+02   2.0600408e-05
   2.7100000e+02   1.9936779e-05
   2.7200000e+02   1.9156040e-05
   2.7300000e+02   1.8666786e-05
   2.7400000e+02   1.7986204e-05
   2.7500000e+02   1.7563759e-05
   2.7600000e+02   1.6943848e-05
   2.7700000e+02   1.6047107e-05
   2.7800000e+02   1.5956214e-05
   2.7900000e+02   1.5455672e-05
   2.8000000e+02   1.5075903e-05
   2.8100000e+02   1.4702470e-05
   2.8200000e+02   1.4160639e-05
   2.8300000e+02   1.3850216e-05
   2.8400000e+02   1.3744145e-05
   2.8500000e+02   1.3047728e-05
   2.8600000e+02   1.2457329e-05
   2.8700000e+02   1.2237724e-05
   2.8800000e+02   1.1970515e-05
   2.8900000e+02   1.1409939e-05
   2.9000000e+02   1.1243013e-05
   2.9100000e+02   1.1076710e-05
   2.9200000e+02   1.0769212e-05
   2.9300000e+02   1.0484860e-05
   2.9400000e+02   1.0278980e-05
   2.9500000e+02   9.9064585e-06
   2.9600000e+02   9.4725160e-06
   2.9700000e+02   9.2572426e-06
   2.9800000e+02   9.0436068e-06
   2.9900000e+02   8.7294095e-06
   3.0000000e+02   8.5409457e-06
   3.0100000e+02   8.1642554e-06
   3.0200000e+02   8.1374663e-06
   3.0300000e+02   7.7318635e-06
   3.0400000e+02   7.6618544e-06
   3.0500000e+02   7.5290391e-06
   3.0600000e+02   7.1636877e-06
   3.0700000e+02   7.0582449e-06
   3.0800000e+02   6.9055652e-06
   3.0900000e+02   6.8212270e-06
   3.1000000e+02   6.5455125e-06
   3.1100000e+02   6.4818413e-06
   3.1200000e+02   6.2801350e-06
   3.1300000e+02   6.2236137e-06
   3.1400000e+02   5.9892099e-06
   3.1500000e+02   5.8047731e-06
   3.1600000e+02   5.4356521e-06
   3.1700000e+02   5.3823924e-06
   3.1800000e+02   5.1788316e-06
   3.1900000e+02   5.0088299e-06
   3.2000000e+02   4.9754728e-06
   3.2100000e+02   4.8044273e-06
   3.2200000e+02   4.7446714e-06
   3.2300000e+02   4.6541846e-06
   3.2400000e+02   4.5238906e-06
   3.2500000e+02   4.4192465e-06
   3.2600000e+02   4.2406671e-06
   3.2700000e+02   4.2117213e-06
   3.2800000e+02   4.1368106e-06
   3.2900000e+02   3.9478103e-06
   3.3000000e+02   3.8462852e-06
   3.3100000e+02   3.7612575e-06
   3.3200000e+02   3.7250233e-06
   3.3300000e+02   3.6043217e-06
   3.3400000e+02   3.5368664e-06
   3.3500000e+02   3.3264268e-06
   3.3600000e+02   3.2571484e-06
   3.3700000e+02   3.2137184e-06
   3.3800000e+02   3.0588826e-06
   3.3900000e+02   3.0255006e-06
   3.4000000e+02   2.9133271e-06
   3.4100000e+02   2.9004396e-06
   3.4200000e+02   2.8374918e-06
   3.4300000e+02   2.7792487e-06
   3.4400000e+02   2.7392622e-06
   3.4500000e+02   2.6316566e-06
   3.4600000e+02   2.5937448e-06
   3.4700000e+02   2.5066167e-06
   3.4800000e+02   2.4417565e-06
   3.4900000e+02   2.4033578e-06
   3.5000000e+02   2.3329170e-06
   3.5100000e+02   2.3008377e-06
   3.5200000e+02   2.2497700e-06
   3.5300000e+02   2.1772888e-06
   3.5400000e+02   2.1097086e-06
   3.5500000e+02   2.0557655e-06
   3.5600000e+02   1.9819634e-06
   3.5700000e+02   1.9555850e-06
   3.5800000e+02   1.9378361e-06
   3.5900000e+02   1.8735172e-06
   3.6000000e+02   1.8307031e-06
   3.6100000e+02   1.7871872e-06
   3.6200000e+02   1.7699610e-06
   3.6300000e+02   1.7031548e-06
   3.6400000e+02   1.6805340e-06
   3.6500000e+02   1.6119240e-06
   3.6600000e+02   1.5695947e-06
   3.6700000e+02   1.5514297e-06
   3.6800000e+02   1.5108915e-06
   3.6900000e+02   1.4717023e-06
   3.7000000e+02   1.4420701e-06
   3.7100000e+02   1.3889466e-06
   3.7200000e+02   1.3146376e-06
   3.7300000e+02   1.3079470e-06
   3.7400000e+02   1.2694576e-06
   3.7500000e+02   1.2364314e-06
   3.7600000e+02   1.2072554e-06
   3.7700000e+02   1.1890351e-06
   3.7800000e+02   1.1462366e-06
   3.7900000e+02   1.1447112e-06
   3.8000000e+02   1.1037569e-06
   3.8100000e+02   1.0941196e-06
   3.8200000e+02   1.0818737e-06
   3.8300000e+02   1.0472814e-06
   3.8400000e+02   1.0381212e-06
   3.8500000e+02   1.0139431e-06
   3.8600000e+02   9.7566459e-07
   3.8700000e+02   9.5062470e-07
   3.8800000e+02   9.3511759e-07
   3.8900000e+02   9.2160778e-07
   3.9000000e+02   9.1335309e-07
   3.9100000e+02   8.7305323e-07
   3.9200000e+02   8.6890898e-07
   3.9300000e+02   8.2695391e-07
   3.9400000e+02   8.1828227e-07
   3.9500000e+02   7.9484074e-07
   3.9600000e+02   7.8239482e-07
   3.9700000e+02   7.6943047e-07
   3.9800000e+02   7.5568655e-07
   3.9900000e+02   7.4381349e-07
   4.0000000e+02   7.0341676e-07
   4.0100000e+02   6.8780142e-07
   4.0200000e+02   6.7755528e-07
   4.0300000e+02   6.7670321e-07
   4.0400000e+02   6.4441832e-07
   4.0500000e+02   6.2874677e-07
   4.0600000e+02   6.1803572e-07
   4.0700000e+02   6.1153198e-07
   4.0800000e+02   5.9248083e-07
   4.0900000e+02   5.8229799e-07
   4.1000000e+02   5.6306838e-07
   4.1100000e+02   5.4719463e-07
   4.1200000e+02   5.3926408e-07
   4.1300000e+02   5.2945978e-07
   4.1400000e+02   5.0923014e-07
   4.1500000e+02   4.9488959e-07
   4.1600000e+02   4.9106426e-07
   4.1700000e+02   4.8002547e-07
   4.1800000e+02   4.6753547e-07
   4.1900000e+02   4.6711724e-07
   4.2000000e+02   4.4982889e-07
   4.2100000e+02   4.4421214e-07
   4.2200000e+02   4.2368372e-07
   4.2300000e+02   4.1617584e-07
   4.2400000e+02   4.0840104e-07
   4.2500000e+02   4.0019964e-07
   4.2600000e+02   3.9263373e-07
   4.2700000e+02   3.7871656e-07
   4.2800000e+02   3.7265492e-07
   4.2900000e+02   3.6709984e-07
   4.3000000e+02   3.5257191e-07
   4.3100000e+02   3.3743950e-07
   4.3200000e+02   3.3608976e-07
   4.3300000e+02   3.3237827e-07
   4.3400000e+02   3.2442552e-07
   4.3500000e+02   3.1499998e-07
   4.3600000e+02   3.1202112e-07
   4.3700000e+02   3.0739921e-07
   4.3800000e+02   3.0453166e-07
   4.3900000e+02   2.9264365e-07
   4.4000000e+02   2.9038978e-07
   4.4100000e+02   2.8290771e-07
   4.4200000e+02   2.8007939e-07
   4.4300000e+02   2.6684869e-07
   4.4400000e+02   2.6168639e-07
   4.4500000e+02   2.5713132e-07
   4.4600000e+02   2.5328295e-07
   4.4700000e+02   2.4463915e-07
   4.4800000e+02   2.3813054e-07
   4.4900000e+02   2.3427754e-07
   4.5000000e+02   2.3108421e-07
   4.5100000e+02   2.2866807e-07
   4.5200000e+02   2.2232884e-07
   4.5300000e+02   2.1156497e-07
   4.5400000e+02   2.0433550e-07
   4.5500000e+02   2.0253733e-07
   4.5600000e+02   2.0008656e-07
   4.5700000e+02   1.9106478e-07
   4.5800000e+02   1.8759619e-07
   4.5900000e+02   1.8412332e-07
   4.6000000e+02   1.8339680e-07
   4.6100000e+02   1.7979718e-07
   4.6200000e+02   1.7576712e-07
   4.6300000e+02   1.7026121e-07
   4.6400000e+02   1.6607562e-07
   4.6500000e+02   1.5989788e-07
   4.6600000e+02   1.5461209e-07
   4.6700000e+02   1.5286248e-07
   4.6800000e+02   1.5056312e-07
   4.6900000e+02   1.4793451e-07
   4.7000000e+02   1.4207124e-07
   4.7100000e+02   1.4049048e-07
   4.7200000e+02   1.3346601e-07
   4.7300000e+02   1.3145625e-07
   4.7400000e+02   1.2909711e-07
   4.7500000e+02   1.2608884e-07
   4.7600000e+02   1.2248106e-07
   4.7700000e+02   1.2033975e-07
   4.7800000e+02   1.1672435e-07
   4.7900000e+02   1.1242090e-07
   4.8000000e+02   1.0959303e-07
   4.8100000e+02   1.0855416e-07
   4.8200000e+02   1.0678242e-07
   4.8300000e+02   1.0290415e-07
   4.8400000e+02   9.9573008e-08
   4.8500000e+02   9.6185563e-08
   4.8600000e+02   9.4711683e-08
   4.8700000e+02   9.2585215e-08
   4.8800000e+02   9.1158172e-08
   4.8900000e+02   9.0654950e-08
   4.9000000e+02   8.2601659e-08
   4.9100000e+02   8.1068114e-08
   4.9200000e+02   7.8548011e-08
   4.9300000e+02   7.7193041e-08
   4.9400000e+02   7.4982468e-08
   4.9500000e+02   7.0492841e-08
   4.9600000e+02   6.8502736e-08
   4.9700000e+02   6.6679632e-08
   4.9800000e+02   6.2112561e-08
   4.9900000e+02   5.8966301e-08
   5.0000000e+02   5.7024262e-08


==> svds_model_9.txt <==
   idx             s
   1.0000000e+00   2.8402879e+02
   2.0000000e+00   4.1968893e+01
   3.0000000e+00   2.0835985e+01
   4.0000000e+00   1.2311825e+01
   5.0000000e+00   7.8311206e+00
   6.0000000e+00   5.2423721e+00
   7.0000000e+00   3.9010729e+00
   8.0000000e+00   3.5628376e+00
   9.0000000e+00   2.2763420e+00
   1.0000000e+01   1.9020895e+00
   1.1000000e+01   1.7192004e+00
   1.2000000e+01   1.4461309e+00
   1.3000000e+01   1.3785737e+00
   1.4000000e+01   1.1993058e+00
   1.5000000e+01   1.0366088e+00
   1.6000000e+01   9.3038790e-01
   1.7000000e+01   7.4312268e-01
   1.8000000e+01   6.6629260e-01
   1.9000000e+01   6.1665199e-01
   2.0000000e+01   5.5939378e-01
   2.1000000e+01   5.2706599e-01
   2.2000000e+01   4.5173608e-01
   2.3000000e+01   4.3376268e-01
   2.4000000e+01   3.7645614e-01
   2.5000000e+01   3.5090295e-01
   2.6000000e+01   3.0251921e-01
   2.7000000e+01   2.7747843e-01
   2.8000000e+01   2.6092563e-01
   2.9000000e+01   2.3960245e-01
   3.0000000e+01   2.1488170e-01
   3.1000000e+01   1.9219854e-01
   3.2000000e+01   1.7701695e-01
   3.3000000e+01   1.7161896e-01
   3.4000000e+01   1.6662392e-01
   3.5000000e+01   1.5517379e-01
   3.6000000e+01   1.4569331e-01
   3.7000000e+01   1.3394668e-01
   3.8000000e+01   1.2537435e-01
   3.9000000e+01   1.1594434e-01
   4.0000000e+01   1.1147091e-01
   4.1000000e+01   1.0683095e-01
   4.2000000e+01   9.6606983e-02
   4.3000000e+01   9.0068065e-02
   4.4000000e+01   8.5516847e-02
   4.5000000e+01   8.0800655e-02
   4.6000000e+01   7.8284958e-02
   4.7000000e+01   7.5172069e-02
   4.8000000e+01   7.1870818e-02
   4.9000000e+01   6.4714909e-02
   5.0000000e+01   6.1349974e-02
   5.1000000e+01   5.7371810e-02
   5.2000000e+01   5.4065275e-02
   5.3000000e+01   5.1427503e-02
   5.4000000e+01   4.7783995e-02
   5.5000000e+01   4.4834124e-02
   5.6000000e+01   4.4564455e-02
   5.7000000e+01   4.1418191e-02
   5.8000000e+01   4.0550139e-02
   5.9000000e+01   3.8277929e-02
   6.0000000e+01   3.5549251e-02
   6.1000000e+01   3.4149280e-02
   6.2000000e+01   3.2767641e-02
   6.3000000e+01   3.2480066e-02
   6.4000000e+01   3.0718721e-02
   6.5000000e+01   2.8600678e-02
   6.6000000e+01   2.7422643e-02
   6.7000000e+01   2.4418472e-02
   6.8000000e+01   2.4018063e-02
   6.9000000e+01   2.3339663e-02
   7.0000000e+01   2.2733253e-02
   7.1000000e+01   2.2096962e-02
   7.2000000e+01   2.0631951e-02
   7.3000000e+01   1.9462204e-02
   7.4000000e+01   1.8821723e-02
   7.5000000e+01   1.8211517e-02
   7.6000000e+01   1.7893779e-02
   7.7000000e+01   1.6561767e-02
   7.8000000e+01   1.5636070e-02
   7.9000000e+01   1.5177454e-02
   8.0000000e+01   1.4457630e-02
   8.1000000e+01   1.4065096e-02
   8.2000000e+01   1.3422377e-02
   8.3000000e+01   1.2703244e-02
   8.4000000e+01   1.2364537e-02
   8.5000000e+01   1.1944456e-02
   8.6000000e+01   1.1342783e-02
   8.7000000e+01   1.0855640e-02
   8.8000000e+01   1.0415213e-02
   8.9000000e+01   9.9607374e-03
   9.0000000e+01   9.6969514e-03
   9.1000000e+01   9.5358866e-03
   9.2000000e+01   9.1524402e-03
   9.3000000e+01   8.8824575e-03
   9.4000000e+01   8.3892902e-03
   9.5000000e+01   8.1341043e-03
   9.6000000e+01   7.7029260e-03
   9.7000000e+01   7.2649067e-03
   9.8000000e+01   6.8495797e-03
   9.9000000e+01   6.6199122e-03
   1.0000000e+02   6.4040350e-03
   1.0100000e+02   5.9832720e-03
   1.0200000e+02   5.7901203e-03
   1.0300000e+02   5.4609572e-03
   1.0400000e+02   5.3283466e-03
   1.0500000e+02   5.0944427e-03
   1.0600000e+02   5.0442743e-03
   1.0700000e+02   4.9093443e-03
   1.0800000e+02   4.7056034e-03
   1.0900000e+02   4.5803770e-03
   1.1000000e+02   4.4735215e-03
   1.1100000e+02   4.3102037e-03
   1.1200000e+02   4.1720969e-03
   1.1300000e+02   3.8992207e-03
   1.1400000e+02   3.8215748e-03
   1.1500000e+02   3.6505511e-03
   1.1600000e+02   3.5601640e-03
   1.1700000e+02   3.4583886e-03
   1.1800000e+02   3.3420004e-03
   1.1900000e+02   3.1766731e-03
   1.2000000e+02   3.0652271e-03
   1.2100000e+02   3.0174514e-03
   1.2200000e+02   2.9131583e-03
   1.2300000e+02   2.8386281e-03
   1.2400000e+02   2.6201089e-03
   1.2500000e+02   2.5641303e-03
   1.2600000e+02   2.3624486e-03
   1.2700000e+02   2.3402807e-03
   1.2800000e+02   2.1747967e-03
   1.2900000e+02   2.1674653e-03
   1.3000000e+02   2.0914496e-03
   1.3100000e+02   2.0512044e-03
   1.3200000e+02   1.9730851e-03
   1.3300000e+02   1.9120533e-03
   1.3400000e+02   1.8883363e-03
   1.3500000e+02   1.8276745e-03
   1.3600000e+02   1.7810120e-03
   1.3700000e+02   1.7351982e-03
   1.3800000e+02   1.6572057e-03
   1.3900000e+02   1.5770233e-03
   1.4000000e+02   1.5413035e-03
   1.4100000e+02   1.4923623e-03
   1.4200000e+02   1.4415358e-03
   1.4300000e+02   1.3639513e-03
   1.4400000e+02   1.3385660e-03
   1.4500000e+02   1.3011862e-03
   1.4600000e+02   1.2150217e-03
   1.4700000e+02   1.1884430e-03
   1.4800000e+02   1.1450149e-03
   1.4900000e+02   1.1129928e-03
   1.5000000e+02   1.0558180e-03
   1.5100000e+02   1.0317865e-03
   1.5200000e+02   1.0138095e-03
   1.5300000e+02   1.0026295e-03
   1.5400000e+02   9.6044865e-04
   1.5500000e+02   9.4143187e-04
   1.5600000e+02   9.3240282e-04
   1.5700000e+02   8.7949595e-04
   1.5800000e+02   8.6102532e-04
   1.5900000e+02   8.3515915e-04
   1.6000000e+02   7.9935122e-04
   1.6100000e+02   7.7630492e-04
   1.6200000e+02   7.5680668e-04
   1.6300000e+02   7.4802654e-04
   1.6400000e+02   7.1440340e-04
   1.6500000e+02   6.6999501e-04
   1.6600000e+02   6.6768888e-04
   1.6700000e+02   6.5603936e-04
   1.6800000e+02   6.2117974e-04
   1.6900000e+02   6.0786181e-04
   1.7000000e+02   5.7724139e-04
   1.7100000e+02   5.6808716e-04
   1.7200000e+02   5.4831014e-04
   1.7300000e+02   5.3060881e-04
   1.7400000e+02   5.0473748e-04
   1.7500000e+02   4.9906500e-04
   1.7600000e+02   4.8204733e-04
   1.7700000e+02   4.6388381e-04
   1.7800000e+02   4.4231846e-04
   1.7900000e+02   4.2867593e-04
   1.8000000e+02   4.1873687e-04
   1.8100000e+02   4.0870988e-04
   1.8200000e+02   4.0393901e-04
   1.8300000e+02   3.9577555e-04
   1.8400000e+02   3.8084498e-04
   1.8500000e+02   3.7589561e-04
   1.8600000e+02   3.6175482e-04
   1.8700000e+02   3.5820737e-04
   1.8800000e+02   3.4574500e-04
   1.8900000e+02   3.3416021e-04
   1.9000000e+02   3.2230114e-04
   1.9100000e+02   3.1463316e-04
   1.9200000e+02   3.0189807e-04
   1.9300000e+02   2.9171673e-04
   1.9400000e+02   2.8391262e-04
   1.9500000e+02   2.7447698e-04
   1.9600000e+02   2.6968203e-04
   1.9700000e+02   2.6030270e-04
   1.9800000e+02   2.5848890e-04
   1.9900000e+02   2.4384459e-04
   2.0000000e+02   2.3655579e-04
   2.0100000e+02   2.2970375e-04
   2.0200000e+02   2.2618231e-04
   2.0300000e+02   2.1725618e-04
   2.0400000e+02   2.1084139e-04
   2.0500000e+02   2.0715786e-04
   2.0600000e+02   1.9964816e-04
   2.0700000e+02   1.9811085e-04
   2.0800000e+02   1.9135535e-04
   2.0900000e+02   1.8882215e-04
   2.1000000e+02   1.8357037e-04
   2.1100000e+02   1.7776980e-04
   2.1200000e+02   1.7547067e-04
   2.1300000e+02   1.7026639e-04
   2.1400000e+02   1.6660858e-04
   2.1500000e+02   1.6432767e-04
   2.1600000e+02   1.6024376e-04
   2.1700000e+02   1.5784895e-04
   2.1800000e+02   1.4868599e-04
   2.1900000e+02   1.4788269e-04
   2.2000000e+02   1.3889986e-04
   2.2100000e+02   1.3590593e-04
   2.2200000e+02   1.3140702e-04
   2.2300000e+02   1.2843599e-04
   2.2400000e+02   1.2538535e-04
   2.2500000e+02   1.1871252e-04
   2.2600000e+02   1.1766604e-04
   2.2700000e+02   1.1389124e-04
   2.2800000e+02   1.0919215e-04
   2.2900000e+02   1.0570621e-04
   2.3000000e+02   1.0383730e-04
   2.3100000e+02   1.0197712e-04
   2.3200000e+02   1.0103242e-04
   2.3300000e+02   9.8037878e-05
   2.3400000e+02   9.4070964e-05
   2.3500000e+02   9.1683887e-05
   2.3600000e+02   8.7474728e-05
   2.3700000e+02   8.5612876e-05
   2.3800000e+02   8.3305133e-05
   2.3900000e+02   8.0476829e-05
   2.4000000e+02   7.9561833e-05
   2.4100000e+02   7.7970651e-05
   2.4200000e+02   7.6162938e-05
   2.4300000e+02   7.6093687e-05
   2.4400000e+02   7.3452804e-05
   2.4500000e+02   7.2246550e-05
   2.4600000e+02   7.0223890e-05
   2.4700000e+02   6.6717521e-05
   2.4800000e+02   6.5124033e-05
   2.4900000e+02   6.4175933e-05
   2.5000000e+02   6.3314528e-05
   2.5100000e+02   6.0738695e-05
   2.5200000e+02   5.9222843e-05
   2.5300000e+02   5.6360496e-05
   2.5400000e+02   5.5601660e-05
   2.5500000e+02   5.4894545e-05
   2.5600000e+02   5.3589739e-05
   2.5700000e+02   5.1217577e-05
   2.5800000e+02   5.0301421e-05
   2.5900000e+02   4.7518572e-05
   2.6000000e+02   4.6718520e-05
   2.6100000e+02   4.6068295e-05
   2.6200000e+02   4.4340870e-05
   2.6300000e+02   4.4040519e-05
   2.6400000e+02   4.2665150e-05
   2.6500000e+02   4.1725370e-05
   2.6600000e+02   4.0641020e-05
   2.6700000e+02   4.0091618e-05
   2.6800000e+02   3.9870746e-05
   2.6900000e+02   3.8928747e-05
   2.7000000e+02   3.8130882e-05
   2.7100000e+02   3.7341410e-05
   2.7200000e+02   3.5722480e-05
   2.7300000e+02   3.3851008e-05
   2.7400000e+02   3.3743633e-05
   2.7500000e+02   3.3579374e-05
   2.7600000e+02   3.1768312e-05
   2.7700000e+02   3.0595666e-05
   2.7800000e+02   2.9689694e-05
   2.7900000e+02   2.8425092e-05
   2.8000000e+02   2.8255651e-05
   2.8100000e+02   2.7651989e-05
   2.8200000e+02   2.7038479e-05
   2.8300000e+02   2.6732898e-05
   2.8400000e+02   2.6268847e-05
   2.8500000e+02   2.5403299e-05
   2.8600000e+02   2.5025694e-05
   2.8700000e+02   2.4523020e-05
   2.8800000e+02   2.4095056e-05
   2.8900000e+02   2.3221753e-05
   2.9000000e+02   2.3015755e-05
   2.9100000e+02   2.2167993e-05
   2.9200000e+02   2.1576966e-05
   2.9300000e+02   2.1154215e-05
   2.9400000e+02   2.1040419e-05
   2.9500000e+02   2.0719802e-05
   2.9600000e+02   1.9630433e-05
   2.9700000e+02   1.9513422e-05
   2.9800000e+02   1.8585276e-05
   2.9900000e+02   1.8416031e-05
   3.0000000e+02   1.8001315e-05
   3.0100000e+02   1.6983537e-05
   3.0200000e+02   1.6590232e-05
   3.0300000e+02   1.6031158e-05
   3.0400000e+02   1.5977607e-05
   3.0500000e+02   1.5576953e-05
   3.0600000e+02   1.5345908e-05
   3.0700000e+02   1.5216277e-05
   3.0800000e+02   1.4616829e-05
   3.0900000e+02   1.4590478e-05
   3.1000000e+02   1.4337413e-05
   3.1100000e+02   1.4107446e-05
   3.1200000e+02   1.3372969e-05
   3.1300000e+02   1.3069022e-05
   3.1400000e+02   1.2954640e-05
   3.1500000e+02   1.2515885e-05
   3.1600000e+02   1.2278247e-05
   3.1700000e+02   1.2145185e-05
   3.1800000e+02   1.1466737e-05
   3.1900000e+02   1.1285035e-05
   3.2000000e+02   1.1173029e-05
   3.2100000e+02   1.0904465e-05
   3.2200000e+02   1.0790831e-05
   3.2300000e+02   1.0505718e-05
   3.2400000e+02   1.0326971e-05
   3.2500000e+02   9.7795371e-06
   3.2600000e+02   9.7056512e-06
   3.2700000e+02   9.4922787e-06
   3.2800000e+02   9.0766578e-06
   3.2900000e+02   9.0595184e-06
   3.3000000e+02   8.8175554e-06
   3.3100000e+02   8.5545309e-06
   3.3200000e+02   8.4143330e-06
   3.3300000e+02   8.2532092e-06
   3.3400000e+02   7.9878213e-06
   3.3500000e+02   7.9523516e-06
   3.3600000e+02   7.5759829e-06
   3.3700000e+02   7.5030287e-06
   3.3800000e+02   7.3163319e-06
   3.3900000e+02   7.0738076e-06
   3.4000000e+02   7.0066763e-06
   3.4100000e+02   6.7524897e-06
   3.4200000e+02   6.6094161e-06
   3.4300000e+02   6.4459769e-06
   3.4400000e+02   6.3821239e-06
   3.4500000e+02   6.2319888e-06
   3.4600000e+02   6.0068283e-06
   3.4700000e+02   5.9343502e-06
   3.4800000e+02   5.7697605e-06
   3.4900000e+02   5.7117662e-06
   3.5000000e+02   5.5329020e-06
   3.5100000e+02   5.4321169e-06
   3.5200000e+02   5.3297366e-06
   3.5300000e+02   5.2400352e-06
   3.5400000e+02   5.0972262e-06
   3.5500000e+02   5.0317383e-06
   3.5600000e+02   4.8980581e-06
   3.5700000e+02   4.8334158e-06
   3.5800000e+02   4.7048742e-06
   3.5900000e+02   4.6493919e-06
   3.6000000e+02   4.4261279e-06
   3.6100000e+02   4.3552177e-06
   3.6200000e+02   4.1950160e-06
   3.6300000e+02   4.1281900e-06
   3.6400000e+02   4.0206755e-06
   3.6500000e+02   3.9728306e-06
   3.6600000e+02   3.9339252e-06
   3.6700000e+02   3.8309447e-06
   3.6800000e+02   3.7714056e-06
   3.6900000e+02   3.6823187e-06
   3.7000000e+02   3.6485663e-06
   3.7100000e+02   3.5284024e-06
   3.7200000e+02   3.4229091e-06
   3.7300000e+02   3.4161594e-06
   3.7400000e+02   3.3352499e-06
   3.7500000e+02   3.3073645e-06
   3.7600000e+02   3.1882163e-06
   3.7700000e+02   3.0769864e-06
   3.7800000e+02   2.9658095e-06
   3.7900000e+02   2.9438176e-06
   3.8000000e+02   2.8505839e-06
   3.8100000e+02   2.8101319e-06
   3.8200000e+02   2.7601494e-06
   3.8300000e+02   2.6872616e-06
   3.8400000e+02   2.6158631e-06
   3.8500000e+02   2.5648178e-06
   3.8600000e+02   2.5150320e-06
   3.8700000e+02   2.4994787e-06
   3.8800000e+02   2.4452243e-06
   3.8900000e+02   2.3647689e-06
   3.9000000e+02   2.3165479e-06
   3.9100000e+02   2.1939578e-06
   3.9200000e+02   2.1793755e-06
   3.9300000e+02   2.1412416e-06
   3.9400000e+02   2.1195010e-06
   3.9500000e+02   2.0619678e-06
   3.9600000e+02   2.0370507e-06
   3.9700000e+02   1.9791830e-06
   3.9800000e+02   1.9473883e-06
   3.9900000e+02   1.8980430e-06
   4.0000000e+02   1.8812387e-06
   4.0100000e+02   1.8531517e-06
   4.0200000e+02   1.8061387e-06
   4.0300000e+02   1.7253710e-06
   4.0400000e+02   1.7027915e-06
   4.0500000e+02   1.6913019e-06
   4.0600000e+02   1.6365562e-06
   4.0700000e+02   1.6178651e-06
   4.0800000e+02   1.5925392e-06
   4.0900000e+02   1.5386951e-06
   4.1000000e+02   1.5049195e-06
   4.1100000e+02   1.4937467e-06
   4.1200000e+02   1.4442502e-06
   4.1300000e+02   1.3891854e-06
   4.1400000e+02   1.3716818e-06
   4.1500000e+02   1.3529565e-06
   4.1600000e+02   1.3315308e-06
   4.1700000e+02   1.2735506e-06
   4.1800000e+02   1.2539368e-06
   4.1900000e+02   1.2354740e-06
   4.2000000e+02   1.2055876e-06
   4.2100000e+02   1.1697639e-06
   4.2200000e+02   1.1497773e-06
   4.2300000e+02   1.1081341e-06
   4.2400000e+02   1.0817606e-06
   4.2500000e+02   1.0528180e-06
   4.2600000e+02   1.0287749e-06
   4.2700000e+02   1.0142871e-06
   4.2800000e+02   1.0083415e-06
   4.2900000e+02   1.0006844e-06
   4.3000000e+02   9.5894306e-07
   4.3100000e+02   9.4600179e-07
   4.3200000e+02   9.3961076e-07
   4.3300000e+02   9.1048812e-07
   4.3400000e+02   9.0861760e-07
   4.3500000e+02   8.6572534e-07
   4.3600000e+02   8.5181638e-07
   4.3700000e+02   8.3676227e-07
   4.3800000e+02   8.2173682e-07
   4.3900000e+02   7.7873147e-07
   4.4000000e+02   7.7373464e-07
   4.4100000e+02   7.5730086e-07
   4.4200000e+02   7.3948256e-07
   4.4300000e+02   7.3301053e-07
   4.4400000e+02   7.1693559e-07
   4.4500000e+02   6.8187291e-07
   4.4600000e+02   6.7779991e-07
   4.4700000e+02   6.6355118e-07
   4.4800000e+02   6.5389175e-07
   4.4900000e+02   6.3333851e-07
   4.5000000e+02   6.1692965e-07
   4.5100000e+02   6.0912328e-07
   4.5200000e+02   5.8400636e-07
   4.5300000e+02   5.6710511e-07
   4.5400000e+02   5.4682346e-07
   4.5500000e+02   5.4243391e-07
   4.5600000e+02   5.2890459e-07
   4.5700000e+02   5.0859959e-07
   4.5800000e+02   4.9274349e-07
   4.5900000e+02   4.7995534e-07
   4.6000000e+02   4.7127925e-07
   4.6100000e+02   4.6916542e-07
   4.6200000e+02   4.5358113e-07
   4.6300000e+02   4.4626411e-07
   4.6400000e+02   4.2193783e-07
   4.6500000e+02   4.1870890e-07
   4.6600000e+02   4.1583454e-07
   4.6700000e+02   4.0274961e-07
   4.6800000e+02   3.9935483e-07
   4.6900000e+02   3.8164622e-07
   4.7000000e+02   3.7912483e-07
   4.7100000e+02   3.7149939e-07
   4.7200000e+02   3.6247889e-07
   4.7300000e+02   3.5222351e-07
   4.7400000e+02   3.4623965e-07
   4.7500000e+02   3.3353001e-07
   4.7600000e+02   3.2733230e-07
   4.7700000e+02   3.1114875e-07
   4.7800000e+02   3.0695342e-07
   4.7900000e+02   3.0147504e-07
   4.8000000e+02   2.9259123e-07
   4.8100000e+02   2.8785308e-07
   4.8200000e+02   2.7767032e-07
   4.8300000e+02   2.7665488e-07
   4.8400000e+02   2.7015388e-07
   4.8500000e+02   2.5881638e-07
   4.8600000e+02   2.5207500e-07
   4.8700000e+02   2.4798124e-07
   4.8800000e+02   2.3903772e-07
   4.8900000e+02   2.2308807e-07
   4.9000000e+02   2.1766189e-07
   4.9100000e+02   2.1327650e-07
   4.9200000e+02   2.0891634e-07
   4.9300000e+02   2.0442972e-07
   4.9400000e+02   1.9992222e-07
   4.9500000e+02   1.9336875e-07
   4.9600000e+02   1.8395630e-07
   4.9700000e+02   1.7230734e-07
   4.9800000e+02   1.6289708e-07
   4.9900000e+02   1.5946429e-07
   5.0000000e+02   1.5844784e-07

